User-Centric Clustering Under Fairness Scheduling in Cell-Free Massive MIMO

We consider fairness scheduling in a user-centric cell-free massive MIMO network, where $L$ remote radio units, each with $M$ antennas, serve $K_{\rm tot} \approx LM$ user equipments (UEs). Recent results show that the maximum network sum throughput is achieved where $K_{\rm act} \approx \frac{LM}{2}$ UEs are simultaneously active in any given time-frequency slots. However, the number of users $K_{\rm tot}$ in the network is usually much larger. This requires that users are scheduled over the time-frequency resource and achieve a certain throughput rate as an average over the slots. We impose throughput fairness among UEs with a scheduling approach aiming to maximize a concave component-wise non-decreasing network utility function of the per-user throughput rates. In cell-free user-centric networks, the pilot and cluster assignment is usually done for a given set of active users. Combined with fairness scheduling, this requires pilot and cluster reassignment at each scheduling slot, involving an enormous overhead of control signaling exchange between network entities. We propose a fixed pilot and cluster assignment scheme (independent of the scheduling decisions), which outperforms the baseline method in terms of UE throughput, while requiring much less control information exchange between network entities.

==> Ikdistribution.csv <==
Var1,Var2
0.973816424593137,0
1.40191418741188,0.0033333333333333
1.44217701672435,0.00666666666666671
1.44907421681479,0.01
1.47143840689657,0.0133333333333333
1.47831039102831,0.0166666666666667
1.57478760857,0.02
1.57813713476996,0.0233333333333333
1.60090658361471,0.0266666666666666
1.65922017774564,0.03
1.6796123040824,0.0333333333333333
1.68182821985704,0.0366666666666666
1.70262019914681,0.04
1.70298522612353,0.0433333333333333
1.72984270258876,0.0466666666666666
1.75710835982931,0.05
1.77302412494185,0.0533333333333333
1.81538857063998,0.0566666666666666
1.82805987031476,0.0600000000000001
1.86525776034216,0.0633333333333334
1.90496937689153,0.0666666666666667
1.91743576896567,0.07
1.92356514507652,0.0733333333333334
1.93779996410551,0.0766666666666667
1.9401836911107,0.08
1.94835939896907,0.0833333333333334
1.95374098327658,0.0866666666666667
1.95377735693336,0.09
1.97216627372145,0.0933333333333334
1.97879853830759,0.0966666666666667
1.98210327472859,0.1
1.99770282404887,0.103333333333333
2.00390699867458,0.106666666666667
2.00394033817988,0.11
2.01450950757451,0.113333333333333
2.014782626723,0.116666666666667
2.02025677917513,0.12
2.03543362432657,0.123333333333333
2.03914957655726,0.126666666666667
2.04039207119773,0.13
2.05454755610652,0.133333333333333
2.0586136441404,0.136666666666667
2.06565947372879,0.14
2.07619966556145,0.143333333333333
2.08364282003541,0.146666666666667
2.09556622849593,0.15
2.11271733736135,0.153333333333333
2.12630195133436,0.156666666666667
2.14955011515367,0.16
2.15259949120397,0.163333333333333
2.17707695762673,0.166666666666667
2.18446677163897,0.17
2.1871023655785,0.173333333333333
2.19103013078697,0.176666666666667
2.20023601247247,0.18
2.20168033725193,0.183333333333333
2.21312908397837,0.186666666666667
2.2237034095402,0.19
2.22449234786455,0.193333333333333
2.22853938098166,0.196666666666667
2.22998210929175,0.2
2.2345714143975,0.203333333333333
2.23688003861233,0.206666666666667
2.23732267593967,0.21
2.24073779305236,0.213333333333333
2.24107838426149,0.216666666666667
2.24308851481714,0.22
2.2512626506419,0.223333333333333
2.27168835256695,0.226666666666667
2.27363323389137,0.23
2.27965760192209,0.233333333333333
2.29105402609531,0.236666666666667
2.29561615991426,0.24
2.29705478784501,0.243333333333333
2.30826171163342,0.246666666666667
2.31520580393329,0.25
2.31800658331797,0.253333333333333
2.31890188576075,0.256666666666667
2.32164667962895,0.26
2.32294762122427,0.263333333333333
2.33082246360179,0.266666666666667
2.33692080840665,0.27
2.3398647269466,0.273333333333333
2.34505663334396,0.276666666666667
2.35327636810868,0.28
2.36571655801791,0.283333333333333
2.37140752555325,0.286666666666667
2.37565561377185,0.29
2.37569899711117,0.293333333333333
2.39410295980616,0.296666666666667
2.3956076682867,0.3
2.41043212440341,0.303333333333333
2.4202124965927,0.306666666666667
2.42180706772498,0.31
2.42898028364264,0.313333333333333
2.43418223028883,0.316666666666667
2.43507478400427,0.32
2.43953926186017,0.323333333333333
2.44295875185844,0.326666666666667
2.44499514352541,0.33
2.44554018690826,0.333333333333333
2.44582353186485,0.336666666666667
2.44875124246769,0.34
2.46556008780784,0.343333333333333
2.46591099829704,0.346666666666667
2.46593167869063,0.35
2.50155499267128,0.353333333333333
2.51334226610282,0.356666666666667
2.51812358362777,0.36
2.51922356330253,0.363333333333333
2.52773919311782,0.366666666666667
2.53141037583828,0.37
2.54456330659198,0.373333333333333
2.54472581389288,0.376666666666667
2.54580309385605,0.38
2.55899440275559,0.383333333333333
2.56262022725818,0.386666666666667
2.56478584805136,0.39
2.57578990328669,0.393333333333333
2.57660202906012,0.396666666666667
2.58214724870377,0.4
2.58253995864171,0.403333333333333
2.59302789882557,0.406666666666667
2.59653419168787,0.41
2.60666937461907,0.413333333333333
2.6143686104931,0.416666666666667
2.62740849022137,0.42
2.62926606239957,0.423333333333333
2.63383750963498,0.426666666666667
2.63711918671758,0.43
2.63778748670685,0.433333333333333
2.64099383800488,0.436666666666667
2.64974336980434,0.44
2.6607351191314,0.443333333333333
2.67256165368685,0.446666666666667
2.6988670402712,0.45
2.7010096005754,0.453333333333333
2.70255969244869,0.456666666666667
2.70326350150206,0.46
2.71348870971166,0.463333333333333
2.7267933240616,0.466666666666667
2.7270783775948,0.47
2.73203221486647,0.473333333333333
2.73242380068432,0.476666666666667
2.73255309363545,0.48
2.74685341065977,0.483333333333333
2.75200125420492,0.486666666666667
2.75388896031482,0.49
2.75706367678332,0.493333333333333
2.7606491174793,0.496666666666667
2.76237229305355,0.5
2.77249368148786,0.503333333333333
2.77655954865504,0.506666666666667
2.79132781628654,0.51
2.80039682015999,0.513333333333333
2.80709319364679,0.516666666666667
2.81080815043671,0.52
2.82292966953749,0.523333333333333
2.82664597765091,0.526666666666667
2.8339461304539,0.53
2.84245868240742,0.533333333333333
2.85265410308274,0.536666666666667
2.85380140272125,0.54
2.85901959411785,0.543333333333333
2.86286556527397,0.546666666666667
2.87284632498176,0.55
2.87292490829368,0.553333333333333
2.87396281257814,0.556666666666667
2.87589224741831,0.56
2.87610842006519,0.563333333333333
2.88544222913728,0.566666666666667
2.89269535487158,0.57
2.89884440993694,0.573333333333333
2.90683027345433,0.576666666666667
2.91271229477026,0.58
2.91307623641457,0.583333333333333
2.92626587055644,0.586666666666667
2.92658090978249,0.59
2.92795255301948,0.593333333333333
2.9359655378093,0.596666666666667
2.93977857254554,0.6
2.94167154134406,0.603333333333333
2.94816824963214,0.606666666666667
2.9487617520983,0.61
2.95128573354023,0.613333333333333
2.95798138956631,0.616666666666667
2.96353779813683,0.62
2.96472511172654,0.623333333333333
2.9663642379452,0.626666666666667
2.9812585839846,0.63
2.98300469033327,0.633333333333333
2.98944208659676,0.636666666666667
2.99452351433448,0.64
3.00241760153832,0.643333333333333
3.0035327043034,0.646666666666667
3.00977837174583,0.65
3.02161054605433,0.653333333333333
3.03091545706508,0.656666666666667
3.03547513982905,0.66
3.04467190132067,0.663333333333333
3.05823218750873,0.666666666666667
3.06005740153342,0.67
3.07575775135484,0.673333333333333
3.07973985213181,0.676666666666667
3.07975834320155,0.68
3.08410984896468,0.683333333333333
3.08416175107437,0.686666666666667
3.10613218371709,0.69
3.10835892450502,0.693333333333333
3.11999751490285,0.696666666666667
3.13666849837646,0.7
3.14106287417374,0.703333333333333
3.1456901502818,0.706666666666667
3.18073284736992,0.71
3.2093706569246,0.713333333333333
3.21494837491016,0.716666666666667
3.21896426827971,0.72
3.23680974901526,0.723333333333333
3.24373290846345,0.726666666666667
3.2607978866949,0.73
3.26170690857577,0.733333333333333
3.26848895887245,0.736666666666667
3.27160840845346,0.74
3.27335340894003,0.743333333333333
3.27888160446911,0.746666666666667
3.28306532563739,0.75
3.28681283559556,0.753333333333333
3.28795093014736,0.756666666666667
3.29456081094835,0.76
3.30671693987301,0.763333333333333
3.31136219767129,0.766666666666667
3.32079734008142,0.77
3.33057954898858,0.773333333333333
3.33231896177412,0.776666666666667
3.34459089891698,0.78
3.3493292886482,0.783333333333333
3.35778074241114,0.786666666666667
3.35911489936031,0.79
3.36003544195126,0.793333333333333
3.36018621592701,0.796666666666667
3.37037810427374,0.8
3.37608115520401,0.803333333333333
3.38827188295444,0.806666666666667
3.39286644353202,0.81
3.39593326254048,0.813333333333333
3.40478511796849,0.816666666666667
3.40739139293049,0.82
3.41493864143379,0.823333333333333
3.41590130502678,0.826666666666667
3.42426462818838,0.83
3.43079754054445,0.833333333333333
3.44170931035498,0.836666666666667
3.44188483861745,0.84
3.44568059539964,0.843333333333333
3.45887794325404,0.846666666666667
3.46957272197343,0.85
3.47693295839606,0.853333333333333
3.50817398645299,0.856666666666667
3.51615469613571,0.86
3.51765814477179,0.863333333333333
3.51805229814376,0.866666666666667
3.52088872869686,0.87
3.58184107205133,0.873333333333333
3.58506979065369,0.876666666666667
3.65160893146362,0.88
3.69210376944852,0.883333333333333
3.69509926194837,0.886666666666667
3.70200458067527,0.89
3.70685808271383,0.893333333333333
3.71423674078671,0.896666666666667
3.71712881473024,0.9
3.73222158670011,0.903333333333333
3.73601297338658,0.906666666666667
3.75845376188165,0.91
3.76923098309119,0.913333333333333
3.8124965761779,0.916666666666667
3.81501385026634,0.92
3.83835922604764,0.923333333333333
3.86608728333159,0.926666666666667
3.87272657707765,0.93
3.8766093388924,0.933333333333333
3.88907830263416,0.936666666666667
3.89437103320176,0.94
3.90512363238381,0.943333333333333
3.92028147725792,0.946666666666667
3.9410587253893,0.95
3.95057270699876,0.953333333333333
3.99029575606238,0.956666666666667
4.03733812799482,0.96
4.0419792024463,0.963333333333333
4.05116448032082,0.966666666666667
4.11515817455937,0.97
4.19920588583414,0.973333333333333
4.24464256773703,0.976666666666667
4.26858006460812,0.98
4.42233524311986,0.983333333333333
4.44336150050642,0.986666666666667
4.46103454735283,0.99
4.54337040606186,0.993333333333333
4.57631196854451,0.996666666666667


==> csvs/data_mut_info_narrowband.csv <==
1.58780949246202,0
1.58780949246202,0.01
1.64736033308867,0.02
1.88881358593622,0.03
1.92629220463127,0.04
1.99691497708606,0.05
2.11592587238264,0.0600000000000001
2.17864341764368,0.0700000000000001
2.23830032180788,0.0800000000000001
2.25236720407432,0.0900000000000001
2.30971325466008,0.1
2.4182268972399,0.11
2.4655503100095,0.12
2.47174030208295,0.13
2.47295810448781,0.14
2.52602384810232,0.15
2.53016727247538,0.16
2.58068347040775,0.17
2.581144435014,0.18
2.58159332029116,0.19
2.58551959619531,0.2
2.61609400870187,0.21
2.63852640568155,0.22
2.65902938218697,0.23
2.73587160299113,0.24
2.76137590000708,0.25
2.81131236946146,0.26
2.81683619272349,0.27
2.83341847041601,0.28
2.8590725263359,0.29
2.86646878500863,0.3
2.87665877717572,0.31
2.88314173261678,0.32
2.88461744437943,0.33
2.91152744820249,0.34
2.92201439517562,0.35
2.92524485161358,0.36
2.93820149484582,0.37
2.95211699673507,0.38
2.99846167589968,0.39
3.00196237430959,0.4
3.0139120483553,0.41
3.01723664105105,0.42
3.03233691860515,0.43
3.03237075637018,0.44
3.04394211500378,0.45
3.04985187722376,0.46
3.05566856990682,0.47
3.06971860788601,0.48
3.07625232881654,0.49
3.08207231023497,0.5
3.09628915366291,0.51
3.10499008003464,0.52
3.10560087251763,0.53
3.1223096506137,0.54
3.17077377286663,0.55
3.17958113707468,0.56
3.19738583468397,0.570000000000001
3.21162623225316,0.580000000000001
3.22101949585222,0.590000000000001
3.24188878612942,0.600000000000001
3.26758630213444,0.610000000000001
3.27743579746619,0.620000000000001
3.30656553233655,0.63
3.31986020569312,0.64
3.32199365597301,0.65
3.32296686020639,0.66
3.34394361783607,0.67
3.35021948299242,0.68
3.37039160743286,0.69
3.4020920063339,0.7
3.40921653963313,0.71
3.41424881999195,0.72
3.44201668112655,0.73
3.47768461842295,0.74
3.49285630168764,0.75
3.59275770153691,0.76
3.5931333802833,0.77
3.60401079050814,0.78
3.61358130419653,0.79
3.62124514094595,0.8
3.63986755881988,0.81
3.67836479402084,0.82
3.68706261222313,0.83
3.69690287857344,0.84
3.73068091989902,0.85
3.78411309777678,0.86
3.80541058916662,0.87
3.82535342927147,0.88
3.85304267712462,0.89
3.90918797367088,0.9
3.92697568906884,0.91
3.92839620242189,0.92
4.01028917160247,0.93
4.0349908436584,0.94
4.03812620365912,0.95
4.04849050708565,0.96
4.1203662740337,0.97
4.16149388006916,0.98
4.51522117534973,0.99
5.0014546123734,1


==> csvs/data_mut_info_wideband.csv <==
2.28328405851696,0
2.28328405851696,0.01
2.37789916242339,0.02
2.54713455122756,0.03
2.59300113994094,0.04
2.64708764987652,0.05
2.71330972532541,0.0600000000000001
2.77099980309776,0.0700000000000001
2.80700817226218,0.0800000000000001
2.81011287509087,0.0900000000000001
2.81150762203565,0.1
2.81240768939143,0.11
2.83513167910999,0.12
2.83769798485423,0.13
2.85357337667641,0.14
2.85505445038024,0.15
2.86705711685991,0.16
2.8860586747532,0.17
2.91816370634026,0.18
2.91948498092359,0.19
2.94744111109393,0.2
2.94945310539552,0.21
2.95515104762797,0.22
2.97117059956626,0.23
2.97472977728768,0.24
2.98926463943373,0.25
3.00537738158432,0.26
3.00896492294652,0.27
3.01993025013294,0.28
3.03190793841848,0.29
3.04551052154459,0.3
3.05452664651755,0.31
3.05956411171081,0.32
3.07099375799344,0.33
3.07589127099496,0.34
3.08373520584463,0.35
3.08463528709448,0.36
3.09064670286105,0.37
3.10582775188091,0.38
3.12999705973093,0.39
3.13381033533605,0.4
3.13917007327914,0.41
3.15491221319856,0.42
3.15731217528927,0.43
3.16247589507196,0.44
3.16700650062601,0.45
3.16866090172714,0.46
3.17125353556015,0.47
3.1782637651236,0.48
3.18869538449036,0.49
3.19467420744336,0.5
3.20563071557657,0.51
3.2086947364875,0.52
3.22254509716273,0.53
3.22782719640699,0.54
3.23648014136594,0.55
3.2471285034299,0.56
3.25307726917475,0.570000000000001
3.25472921430239,0.580000000000001
3.25534810166851,0.590000000000001
3.25884922672362,0.600000000000001
3.26187400839631,0.610000000000001
3.27303895135186,0.620000000000001
3.28645433177773,0.63
3.28790370358027,0.64
3.29119444037192,0.65
3.29423479270105,0.66
3.30108704438268,0.67
3.32017679046132,0.68
3.32304970024041,0.69
3.32447539745465,0.7
3.33824639749284,0.71
3.35468126536441,0.72
3.35648088320065,0.73
3.35941243326901,0.74
3.36216030709159,0.75
3.36589490879931,0.76
3.36961500613805,0.77
3.37161842094087,0.78
3.37450131529931,0.79
3.39731336436511,0.8
3.39803654049409,0.81
3.44182243799675,0.82
3.45435573941286,0.83
3.47590397122074,0.84
3.49657776402856,0.85
3.53735818959163,0.86
3.53840999559493,0.87
3.5462970155036,0.88
3.55417312569061,0.89
3.55425679133123,0.9
3.5611332355593,0.91
3.5653657413145,0.92
3.5753442336983,0.93
3.58124359323724,0.94
3.58995311879905,0.95
3.63799898450061,0.96
3.65262567483125,0.97
3.70425628391562,0.98
3.74577461750821,0.99
3.86702446549329,1


==> csvs/data_tp_narrowband.csv <==
-Inf,0
0.242125853584127,0
0.242125853584127,0.002
0.258659191376077,0.002
0.258659191376077,0.004
0.259956560531751,0.004
0.259956560531751,0.006
0.276343026141747,0.006
0.276343026141747,0.008
0.28854595748666,0.008
0.28854595748666,0.01
0.296322755898858,0.01
0.296322755898858,0.012
0.298179521032134,0.012
0.298179521032134,0.014
0.303119657597591,0.014
0.303119657597591,0.016
0.305639020717355,0.016
0.305639020717355,0.018
0.30740799259929,0.018
0.30740799259929,0.02
0.322510091881292,0.02
0.322510091881292,0.022
0.328425333029577,0.022
0.328425333029577,0.024
0.353617623361553,0.024
0.353617623361553,0.026
0.353761741010451,0.026
0.353761741010451,0.028
0.353880750443133,0.028
0.353880750443133,0.03
0.355571650784785,0.03
0.355571650784785,0.032
0.356706436004983,0.032
0.356706436004983,0.034
0.359894849730727,0.034
0.359894849730727,0.036
0.362830885225084,0.036
0.362830885225084,0.038
0.369361651175778,0.038
0.369361651175778,0.04
0.370613234082443,0.04
0.370613234082443,0.042
0.371144931844368,0.042
0.371144931844368,0.044
0.37224565787811,0.044
0.37224565787811,0.046
0.37429475964096,0.046
0.37429475964096,0.048
0.378299727220252,0.048
0.378299727220252,0.05
0.386883982218708,0.05
0.386883982218708,0.052
0.390149204274585,0.052
0.390149204274585,0.054
0.393019179652666,0.054
0.393019179652666,0.056
0.401586679362431,0.056
0.401586679362431,0.058
0.40509950927411,0.058
0.40509950927411,0.06
0.410146138969085,0.06
0.410146138969085,0.062
0.41235574096532,0.062
0.41235574096532,0.064
0.412541506274024,0.064
0.412541506274024,0.066
0.41348038544073,0.066
0.41348038544073,0.068
0.415396195702784,0.068
0.415396195702784,0.07
0.418400196645883,0.07
0.418400196645883,0.072
0.419965924989226,0.072
0.419965924989226,0.074
0.421850212272185,0.074
0.421850212272185,0.076
0.422052705996102,0.076
0.422052705996102,0.078
0.425235289746348,0.078
0.425235289746348,0.08
0.427971876825465,0.08
0.427971876825465,0.082
0.428462703990655,0.082
0.428462703990655,0.084
0.431104380386131,0.084
0.431104380386131,0.086
0.43155922387028,0.086
0.43155922387028,0.088
0.431701213705967,0.088
0.431701213705967,0.09
0.432185882366559,0.09
0.432185882366559,0.092
0.433086155747473,0.092
0.433086155747473,0.094
0.433821835893421,0.094
0.433821835893421,0.096
0.438527900294137,0.096
0.438527900294137,0.098
0.441621984879139,0.098
0.441621984879139,0.1
0.445731451192793,0.1
0.445731451192793,0.102
0.445900988927318,0.102
0.445900988927318,0.104
0.446758645909478,0.104
0.446758645909478,0.106
0.448077800353736,0.106
0.448077800353736,0.108
0.450706526819648,0.108
0.450706526819648,0.11
0.452275491234781,0.11
0.452275491234781,0.112
0.454349126781542,0.112
0.454349126781542,0.114
0.455724185496949,0.114
0.455724185496949,0.116
0.458306780645404,0.116
0.458306780645404,0.118
0.459469667689354,0.118
0.459469667689354,0.12
0.461130051685769,0.12
0.461130051685769,0.122
0.462594168198286,0.122
0.462594168198286,0.124
0.467011561572987,0.124
0.467011561572987,0.126
0.467438462820854,0.126
0.467438462820854,0.128
0.468541246791523,0.128
0.468541246791523,0.13
0.468801714921484,0.13
0.468801714921484,0.132
0.468910829700117,0.132
0.468910829700117,0.134
0.469947193064229,0.134
0.469947193064229,0.136
0.47055111607991,0.136
0.47055111607991,0.138
0.471559306928754,0.138
0.471559306928754,0.14
0.472121055421209,0.14
0.472121055421209,0.142
0.473121600528107,0.142
0.473121600528107,0.144
0.478887490665887,0.144
0.478887490665887,0.146
0.478972442585961,0.146
0.478972442585961,0.148
0.479530040742673,0.148
0.479530040742673,0.15
0.479575756367381,0.15
0.479575756367381,0.152
0.479874887697833,0.152
0.479874887697833,0.154
0.48166090340705,0.154
0.48166090340705,0.156
0.484098449380749,0.156
0.484098449380749,0.158
0.489357611449968,0.158
0.489357611449968,0.16
0.490048643704408,0.16
0.490048643704408,0.162
0.490054419499018,0.162
0.490054419499018,0.164
0.490190364066474,0.164
0.490190364066474,0.166
0.49036497451518,0.166
0.49036497451518,0.168
0.490550850024238,0.168
0.490550850024238,0.17
0.491655428392088,0.17
0.491655428392088,0.172
0.492338220154167,0.172
0.492338220154167,0.174
0.492529149786601,0.174
0.492529149786601,0.176
0.49266825978889,0.176
0.49266825978889,0.178
0.493841334238955,0.178
0.493841334238955,0.18
0.494834305562884,0.18
0.494834305562884,0.182
0.495526381414109,0.182
0.495526381414109,0.184
0.495758707738918,0.184
0.495758707738918,0.186
0.496026768039975,0.186
0.496026768039975,0.188
0.496680939848177,0.188
0.496680939848177,0.19
0.49831576104916,0.19
0.49831576104916,0.192
0.498453108632245,0.192
0.498453108632245,0.194
0.498794445819021,0.194
0.498794445819021,0.196
0.499691194239724,0.196
0.499691194239724,0.198
0.500771962976432,0.198
0.500771962976432,0.2
0.50119313336693,0.2
0.50119313336693,0.202
0.503029755340721,0.202
0.503029755340721,0.204
0.503675574874743,0.204
0.503675574874743,0.206
0.503728679165674,0.206
0.503728679165674,0.208
0.505320880902297,0.208
0.505320880902297,0.21
0.50574990113109,0.21
0.50574990113109,0.212
0.508756429638677,0.212
0.508756429638677,0.214
0.509098854611195,0.214
0.509098854611195,0.216
0.509295111680722,0.216
0.509295111680722,0.218
0.510424534017951,0.218
0.510424534017951,0.22
0.511283635066122,0.22
0.511283635066122,0.222
0.511514355341383,0.222
0.511514355341383,0.224
0.513972477873576,0.224
0.513972477873576,0.226
0.514170319711632,0.226
0.514170319711632,0.228
0.51581878409335,0.228
0.51581878409335,0.23
0.516354960971425,0.23
0.516354960971425,0.232
0.516391259080869,0.232
0.516391259080869,0.234
0.516680560882705,0.234
0.516680560882705,0.236
0.518468458591151,0.236
0.518468458591151,0.238
0.518876898564321,0.238
0.518876898564321,0.24
0.520727433886763,0.24
0.520727433886763,0.242
0.521121932591132,0.242
0.521121932591132,0.244
0.522243430670455,0.244
0.522243430670455,0.246
0.522942877167808,0.246
0.522942877167808,0.248
0.524111606325598,0.248
0.524111606325598,0.25
0.52546607702908,0.25
0.52546607702908,0.252
0.527013367994941,0.252
0.527013367994941,0.254
0.527494676141822,0.254
0.527494676141822,0.256
0.527793676182088,0.256
0.527793676182088,0.258
0.531218916886907,0.258
0.531218916886907,0.26
0.532558537487658,0.26
0.532558537487658,0.262
0.533444491509436,0.262
0.533444491509436,0.264
0.534273473130514,0.264
0.534273473130514,0.266
0.53555694431523,0.266
0.53555694431523,0.268
0.536032750100651,0.268
0.536032750100651,0.27
0.536142131316222,0.27
0.536142131316222,0.272
0.536163394214037,0.272
0.536163394214037,0.274
0.537182349008414,0.274
0.537182349008414,0.276
0.537934671443917,0.276
0.537934671443917,0.278
0.538013363061681,0.278
0.538013363061681,0.28
0.540426816509329,0.28
0.540426816509329,0.282
0.540548900732625,0.282
0.540548900732625,0.284
0.540664937468483,0.284
0.540664937468483,0.286
0.541391050949435,0.286
0.541391050949435,0.288
0.541534574292043,0.288
0.541534574292043,0.29
0.543461002256072,0.29
0.543461002256072,0.292
0.54450357004041,0.292
0.54450357004041,0.294
0.545388461828444,0.294
0.545388461828444,0.296
0.545928246746449,0.296
0.545928246746449,0.298
0.546010302393585,0.298
0.546010302393585,0.3
0.54705813669729,0.3
0.54705813669729,0.302
0.549238895254998,0.302
0.549238895254998,0.304
0.550032883748692,0.304
0.550032883748692,0.306
0.552968641692419,0.306
0.552968641692419,0.308
0.553229812735101,0.308
0.553229812735101,0.31
0.553278331662582,0.31
0.553278331662582,0.312
0.55384400499423,0.312
0.55384400499423,0.314
0.556745878571075,0.314
0.556745878571075,0.316
0.556865800139233,0.316
0.556865800139233,0.318
0.557535020185794,0.318
0.557535020185794,0.32
0.557569669592006,0.32
0.557569669592006,0.322
0.558412147038191,0.322
0.558412147038191,0.324
0.561055783549969,0.324
0.561055783549969,0.326
0.561152649202422,0.326
0.561152649202422,0.328
0.562309455365463,0.328
0.562309455365463,0.33
0.562547167528452,0.33
0.562547167528452,0.332
0.564756377253282,0.332
0.564756377253282,0.334
0.565715268608694,0.334
0.565715268608694,0.336
0.566292389986543,0.336
0.566292389986543,0.338
0.567862481805902,0.338
0.567862481805902,0.34
0.56984399699842,0.34
0.56984399699842,0.342
0.570375699605099,0.342
0.570375699605099,0.344
0.571434836313325,0.344
0.571434836313325,0.346
0.571808270298966,0.346
0.571808270298966,0.348
0.571928522230853,0.348
0.571928522230853,0.35
0.573364325534009,0.35
0.573364325534009,0.352
0.57533303326854,0.352
0.57533303326854,0.354
0.577895651036072,0.354
0.577895651036072,0.356
0.578929955112781,0.356
0.578929955112781,0.358
0.578971414781063,0.358
0.578971414781063,0.36
0.580358095759569,0.36
0.580358095759569,0.362
0.580537711655163,0.362
0.580537711655163,0.364
0.580558766899427,0.364
0.580558766899427,0.366
0.581405922692522,0.366
0.581405922692522,0.368
0.583089159410939,0.368
0.583089159410939,0.37
0.583486306330513,0.37
0.583486306330513,0.372
0.583582600441706,0.372
0.583582600441706,0.374
0.587885050787246,0.374
0.587885050787246,0.376
0.59143509964494,0.376
0.59143509964494,0.378
0.591898094174424,0.378
0.591898094174424,0.38
0.593051330165918,0.38
0.593051330165918,0.382
0.595285487485824,0.382
0.595285487485824,0.384
0.597047676369539,0.384
0.597047676369539,0.386
0.597241248610611,0.386
0.597241248610611,0.388
0.599645206130687,0.388
0.599645206130687,0.39
0.600730035088534,0.39
0.600730035088534,0.392
0.600840533590058,0.392
0.600840533590058,0.394
0.601576950319268,0.394
0.601576950319268,0.396
0.602791043981285,0.396
0.602791043981285,0.398
0.603898291984572,0.398
0.603898291984572,0.4
0.604628911970353,0.4
0.604628911970353,0.402
0.604797013127454,0.402
0.604797013127454,0.404
0.60527058077804,0.404
0.60527058077804,0.406
0.605418806732323,0.406
0.605418806732323,0.408
0.605911527375678,0.408
0.605911527375678,0.41
0.606872776179352,0.41
0.606872776179352,0.412
0.608038772626859,0.412
0.608038772626859,0.414
0.608157383913075,0.414
0.608157383913075,0.416
0.608349048501939,0.416
0.608349048501939,0.418
0.6088684963823,0.418
0.6088684963823,0.42
0.610099143943937,0.42
0.610099143943937,0.422
0.610812013987352,0.422
0.610812013987352,0.424
0.611041390869462,0.424
0.611041390869462,0.426
0.612765653503654,0.426
0.612765653503654,0.428
0.612782060518076,0.428
0.612782060518076,0.43
0.612782359315767,0.43
0.612782359315767,0.432
0.613366788005262,0.432
0.613366788005262,0.434
0.614066071996802,0.434
0.614066071996802,0.436
0.615507663232294,0.436
0.615507663232294,0.438
0.615552342972842,0.438
0.615552342972842,0.44
0.617209750374093,0.44
0.617209750374093,0.442
0.617745924565315,0.442
0.617745924565315,0.444
0.618755349295982,0.444
0.618755349295982,0.446
0.619167517070957,0.446
0.619167517070957,0.448
0.619574612796291,0.448
0.619574612796291,0.45
0.620699462623401,0.45
0.620699462623401,0.452
0.62134381951061,0.452
0.62134381951061,0.454
0.621394112059638,0.454
0.621394112059638,0.456
0.62146473532037,0.456
0.62146473532037,0.458
0.621544388562186,0.458
0.621544388562186,0.46
0.624571124254512,0.46
0.624571124254512,0.462
0.626652535058792,0.462
0.626652535058792,0.464
0.6274939349685,0.464
0.6274939349685,0.466
0.628991970926781,0.466
0.628991970926781,0.468
0.629998320578536,0.468
0.629998320578536,0.47
0.630441669565219,0.47
0.630441669565219,0.472
0.63181455293193,0.472
0.63181455293193,0.474
0.632877681991542,0.474
0.632877681991542,0.476
0.633171801475263,0.476
0.633171801475263,0.478
0.639166207191645,0.478
0.639166207191645,0.48
0.641128369653654,0.48
0.641128369653654,0.482
0.641581414761193,0.482
0.641581414761193,0.484
0.642917408785744,0.484
0.642917408785744,0.486
0.642990480726127,0.486
0.642990480726127,0.488
0.6432360654206,0.488
0.6432360654206,0.49
0.645256844917669,0.49
0.645256844917669,0.492
0.645523708894732,0.492
0.645523708894732,0.494
0.645706619627001,0.494
0.645706619627001,0.496
0.645787810035695,0.496
0.645787810035695,0.498
0.646251839457957,0.498
0.646251839457957,0.5
0.65011243205089,0.5
0.65011243205089,0.502
0.65029214447651,0.502
0.65029214447651,0.504
0.650312310187764,0.504
0.650312310187764,0.506
0.650731173478875,0.506
0.650731173478875,0.508
0.651097324921576,0.508
0.651097324921576,0.51
0.65201129777301,0.51
0.65201129777301,0.512
0.652218420740095,0.512
0.652218420740095,0.514
0.652599067761787,0.514
0.652599067761787,0.516
0.652604899840429,0.516
0.652604899840429,0.518
0.654205270615189,0.518
0.654205270615189,0.52
0.655065937673161,0.52
0.655065937673161,0.522
0.655760074570601,0.522
0.655760074570601,0.524
0.656166445970431,0.524
0.656166445970431,0.526
0.656421107417096,0.526
0.656421107417096,0.528
0.656557009102787,0.528
0.656557009102787,0.53
0.657325653155609,0.53
0.657325653155609,0.532
0.657660750721579,0.532
0.657660750721579,0.534
0.658921508564511,0.534
0.658921508564511,0.536
0.659313975556491,0.536
0.659313975556491,0.538
0.65983741759194,0.538
0.65983741759194,0.54
0.661246663330178,0.54
0.661246663330178,0.542
0.662732389176365,0.542
0.662732389176365,0.544
0.663033269810033,0.544
0.663033269810033,0.546
0.66310654935962,0.546
0.66310654935962,0.548
0.663129137641598,0.548
0.663129137641598,0.55
0.663383517554885,0.55
0.663383517554885,0.552
0.665652785902361,0.552
0.665652785902361,0.554
0.665909488845208,0.554
0.665909488845208,0.556
0.666155531913516,0.556
0.666155531913516,0.558
0.667105165917969,0.558
0.667105165917969,0.56
0.668994296101999,0.56
0.668994296101999,0.562
0.669886839964462,0.562
0.669886839964462,0.564
0.670879885973061,0.564
0.670879885973061,0.566
0.673447006924773,0.566
0.673447006924773,0.568
0.673489372424235,0.568
0.673489372424235,0.57
0.675634189202908,0.57
0.675634189202908,0.572
0.677111624914198,0.572
0.677111624914198,0.574
0.678268913528542,0.574
0.678268913528542,0.576
0.679399546863334,0.576
0.679399546863334,0.578
0.679450714126917,0.578
0.679450714126917,0.58
0.679849679783498,0.58
0.679849679783498,0.582
0.680965983234019,0.582
0.680965983234019,0.584
0.681122276898399,0.584
0.681122276898399,0.586
0.682688752646954,0.586
0.682688752646954,0.588
0.683897158429478,0.588
0.683897158429478,0.59
0.684141433092937,0.59
0.684141433092937,0.592
0.685885696198869,0.592
0.685885696198869,0.594
0.686562973923903,0.594
0.686562973923903,0.596
0.686657276726082,0.596
0.686657276726082,0.598
0.687097562033951,0.598
0.687097562033951,0.6
0.687868879817874,0.6
0.687868879817874,0.602
0.688942660499459,0.602
0.688942660499459,0.604
0.689286030675488,0.604
0.689286030675488,0.606
0.69016220192987,0.606
0.69016220192987,0.608
0.690957886563689,0.608
0.690957886563689,0.61
0.692685204459583,0.61
0.692685204459583,0.612
0.693251923364436,0.612
0.693251923364436,0.614
0.695701373841712,0.614
0.695701373841712,0.616
0.695763798745963,0.616
0.695763798745963,0.618
0.695994412452982,0.618
0.695994412452982,0.62
0.696061319309432,0.62
0.696061319309432,0.622
0.696352874466646,0.622
0.696352874466646,0.624
0.697399194370693,0.624
0.697399194370693,0.626
0.697683549186018,0.626
0.697683549186018,0.628
0.698635876249683,0.628
0.698635876249683,0.63
0.699054498760454,0.63
0.699054498760454,0.632
0.700154073485342,0.632
0.700154073485342,0.634
0.700419036424409,0.634
0.700419036424409,0.636
0.703217665322018,0.636
0.703217665322018,0.638
0.70338759730819,0.638
0.70338759730819,0.64
0.707362417927044,0.64
0.707362417927044,0.642
0.708618398439995,0.642
0.708618398439995,0.644
0.709369778737644,0.644
0.709369778737644,0.646
0.715305644882452,0.646
0.715305644882452,0.648
0.717639781677905,0.648
0.717639781677905,0.65
0.717909303754991,0.65
0.717909303754991,0.652
0.720011470097117,0.652
0.720011470097117,0.654
0.722637210151689,0.654
0.722637210151689,0.656
0.72341474577493,0.656
0.72341474577493,0.658
0.724533642021934,0.658
0.724533642021934,0.66
0.724865124648384,0.66
0.724865124648384,0.662
0.725789597334152,0.662
0.725789597334152,0.664
0.72579176174802,0.664
0.72579176174802,0.666
0.72626976168245,0.666
0.72626976168245,0.668
0.726350176028604,0.668
0.726350176028604,0.67
0.72705892340851,0.67
0.72705892340851,0.672
0.728592221807112,0.672
0.728592221807112,0.674
0.728978687361824,0.674
0.728978687361824,0.676
0.731243272787794,0.676
0.731243272787794,0.678
0.731428745826609,0.678
0.731428745826609,0.68
0.731485393408538,0.68
0.731485393408538,0.682
0.731963101765377,0.682
0.731963101765377,0.684
0.732097566737353,0.684
0.732097566737353,0.686
0.732703060429111,0.686
0.732703060429111,0.688
0.734277692804232,0.688
0.734277692804232,0.69
0.734831167326061,0.69
0.734831167326061,0.692
0.735646329303466,0.692
0.735646329303466,0.694
0.736165389356231,0.694
0.736165389356231,0.696
0.736611091677436,0.696
0.736611091677436,0.698
0.739247425636074,0.698
0.739247425636074,0.7
0.74085577026836,0.7
0.74085577026836,0.702
0.741629185617992,0.702
0.741629185617992,0.704
0.74336755572494,0.704
0.74336755572494,0.706
0.743391288268195,0.706
0.743391288268195,0.708
0.745897533831002,0.708
0.745897533831002,0.71
0.746705623101451,0.71
0.746705623101451,0.712
0.746965996041856,0.712
0.746965996041856,0.714
0.749154207124748,0.714
0.749154207124748,0.716
0.749279295908834,0.716
0.749279295908834,0.718
0.750194714101435,0.718
0.750194714101435,0.72
0.750478294454538,0.72
0.750478294454538,0.722
0.750683176801836,0.722
0.750683176801836,0.724
0.75113770219103,0.724
0.75113770219103,0.726
0.751475001496536,0.726
0.751475001496536,0.728
0.751783312860149,0.728
0.751783312860149,0.73
0.753282776560165,0.73
0.753282776560165,0.732
0.754177668243059,0.732
0.754177668243059,0.734
0.75430693136917,0.734
0.75430693136917,0.736
0.755710453263986,0.736
0.755710453263986,0.738
0.756543284264463,0.738
0.756543284264463,0.74
0.75811221008034,0.74
0.75811221008034,0.742
0.759152185616175,0.742
0.759152185616175,0.744
0.759727688031831,0.744
0.759727688031831,0.746
0.760859336476122,0.746
0.760859336476122,0.748
0.761740512347379,0.748
0.761740512347379,0.75
0.762133578687489,0.75
0.762133578687489,0.752
0.762372910657721,0.752
0.762372910657721,0.754
0.766962548588487,0.754
0.766962548588487,0.756
0.76754962381203,0.756
0.76754962381203,0.758
0.768571426324314,0.758
0.768571426324314,0.76
0.769964433143472,0.76
0.769964433143472,0.762
0.77070909597015,0.762
0.77070909597015,0.764
0.771261990711642,0.764
0.771261990711642,0.766
0.774713040297783,0.766
0.774713040297783,0.768
0.775435191820743,0.768
0.775435191820743,0.77
0.778183696291778,0.77
0.778183696291778,0.772
0.779769368246653,0.772
0.779769368246653,0.774
0.779781424630461,0.774
0.779781424630461,0.776
0.78194810435686,0.776
0.78194810435686,0.778
0.782129392012908,0.778
0.782129392012908,0.78
0.782596352331567,0.78
0.782596352331567,0.782
0.783618700280358,0.782
0.783618700280358,0.784
0.786810125921727,0.784
0.786810125921727,0.786
0.787100058509879,0.786
0.787100058509879,0.788
0.789991204266045,0.788
0.789991204266045,0.79
0.792981850035942,0.79
0.792981850035942,0.792
0.798309228111563,0.792
0.798309228111563,0.794
0.798731336805497,0.794
0.798731336805497,0.796
0.79965979794053,0.796
0.79965979794053,0.798
0.800409255915293,0.798
0.800409255915293,0.8
0.803221708654124,0.8
0.803221708654124,0.802
0.804662692379876,0.802
0.804662692379876,0.804
0.808791415771655,0.804
0.808791415771655,0.806
0.809318819050159,0.806
0.809318819050159,0.808
0.80975299837449,0.808
0.80975299837449,0.81
0.811380149826991,0.81
0.811380149826991,0.812
0.814000374153425,0.812
0.814000374153425,0.814
0.8151901560109,0.814
0.8151901560109,0.816
0.815614556044944,0.816
0.815614556044944,0.818
0.820675450399751,0.818
0.820675450399751,0.82
0.821267300040327,0.82
0.821267300040327,0.822
0.82311732603537,0.822
0.82311732603537,0.824
0.823468536871556,0.824
0.823468536871556,0.826
0.824459694121953,0.826
0.824459694121953,0.828
0.826197902081011,0.828
0.826197902081011,0.83
0.828708965208957,0.83
0.828708965208957,0.832
0.836233281265752,0.832
0.836233281265752,0.834
0.838413877723685,0.834
0.838413877723685,0.836
0.838483758772649,0.836
0.838483758772649,0.838
0.842093068450916,0.838
0.842093068450916,0.84
0.842326079506299,0.84
0.842326079506299,0.842
0.843339413499915,0.842
0.843339413499915,0.844
0.845189474127353,0.844
0.845189474127353,0.846
0.850557627312033,0.846
0.850557627312033,0.848
0.850724801622588,0.848
0.850724801622588,0.85
0.853936780474251,0.85
0.853936780474251,0.852
0.853956476963625,0.852
0.853956476963625,0.854
0.854055948588378,0.854
0.854055948588378,0.856
0.856931590048558,0.856
0.856931590048558,0.858
0.858817881052145,0.858
0.858817881052145,0.86
0.859580289869195,0.86
0.859580289869195,0.862
0.859659400297162,0.862
0.859659400297162,0.864
0.860943814858809,0.864
0.860943814858809,0.866
0.862983805932858,0.866
0.862983805932858,0.868
0.863946037774963,0.868
0.863946037774963,0.87
0.865005471317609,0.87
0.865005471317609,0.872
0.866271613191671,0.872
0.866271613191671,0.874
0.866579046313637,0.874
0.866579046313637,0.876
0.869854764972732,0.876
0.869854764972732,0.878
0.871019574270877,0.878
0.871019574270877,0.88
0.87284496186856,0.88
0.87284496186856,0.882
0.873796048010987,0.882
0.873796048010987,0.884
0.874755999426537,0.884
0.874755999426537,0.886
0.875110451945448,0.886
0.875110451945448,0.888
0.875472691209503,0.888
0.875472691209503,0.89
0.878850950735375,0.89
0.878850950735375,0.892
0.887069288134951,0.892
0.887069288134951,0.894
0.889047172114154,0.894
0.889047172114154,0.896
0.889578560871719,0.896
0.889578560871719,0.898
0.891314464507959,0.898
0.891314464507959,0.9
0.895400739941385,0.9
0.895400739941385,0.902
0.900230545860732,0.902
0.900230545860732,0.904
0.902341508619094,0.904
0.902341508619094,0.906
0.907412111788733,0.906
0.907412111788733,0.908
0.909413271436663,0.908
0.909413271436663,0.91
0.912110552197709,0.91
0.912110552197709,0.912
0.916004278634533,0.912
0.916004278634533,0.914
0.916449983067049,0.914
0.916449983067049,0.916
0.922168433850017,0.916
0.922168433850017,0.918
0.924937253244694,0.918
0.924937253244694,0.92
0.927096743986262,0.92
0.927096743986262,0.922
0.927756574618169,0.922
0.927756574618169,0.924
0.931033107961829,0.924
0.931033107961829,0.926
0.943047581899023,0.926
0.943047581899023,0.928
0.946279737189966,0.928
0.946279737189966,0.93
0.948645978258763,0.93
0.948645978258763,0.932
0.94869370830956,0.932
0.94869370830956,0.934
0.95786078065379,0.934
0.95786078065379,0.936
0.965412246599688,0.936
0.965412246599688,0.938
0.968987776212572,0.938
0.968987776212572,0.94
0.976427596155644,0.94
0.976427596155644,0.942
0.976464893363842,0.942
0.976464893363842,0.944
0.976678011879245,0.944
0.976678011879245,0.946
0.980189522591964,0.946
0.980189522591964,0.948
0.980404289079087,0.948
0.980404289079087,0.95
0.994080801260237,0.95
0.994080801260237,0.952
1.00170767574606,0.952
1.00170767574606,0.954
1.00408475955949,0.954
1.00408475955949,0.956
1.00546373692008,0.956
1.00546373692008,0.958
1.01546495389049,0.958
1.01546495389049,0.96
1.01621611540502,0.96
1.01621611540502,0.962
1.02574235135936,0.962
1.02574235135936,0.964
1.03463972573968,0.964
1.03463972573968,0.966
1.05040045163941,0.966
1.05040045163941,0.968
1.05127215426614,0.968
1.05127215426614,0.97
1.05740307518874,0.97
1.05740307518874,0.972
1.06346863434045,0.972
1.06346863434045,0.974
1.07150521782079,0.974
1.07150521782079,0.976
1.07813902625473,0.976
1.07813902625473,0.978
1.08870485898757,0.978
1.08870485898757,0.98
1.1203206047925,0.98
1.1203206047925,0.982
1.12371974458819,0.982
1.12371974458819,0.984
1.1373596112179,0.984
1.1373596112179,0.986
1.16175423380817,0.986
1.16175423380817,0.988
1.18056560688291,0.988
1.18056560688291,0.99
1.20136815680872,0.99
1.20136815680872,0.992
1.22723562203482,0.992
1.22723562203482,0.994
1.24359317778598,0.994
1.24359317778598,0.996
1.27771814086166,0.996
1.27771814086166,0.998
1.39935974412206,0.998
1.39935974412206,1
Inf,1


==> csvs/data_tp_wideband.csv <==
-Inf,0
0.36337513559566,0
0.36337513559566,0.002
0.369088893273864,0.002
0.369088893273864,0.004
0.378901966002013,0.004
0.378901966002013,0.006
0.402467506512296,0.006
0.402467506512296,0.008
0.402814248681305,0.008
0.402814248681305,0.01
0.415241145754725,0.01
0.415241145754725,0.012
0.416234405536977,0.012
0.416234405536977,0.014
0.421026691064808,0.014
0.421026691064808,0.016
0.426927417598782,0.016
0.426927417598782,0.018
0.433486443953265,0.018
0.433486443953265,0.02
0.448513128021226,0.02
0.448513128021226,0.022
0.461092393566888,0.022
0.461092393566888,0.024
0.465325131544777,0.024
0.465325131544777,0.026
0.479359615541133,0.026
0.479359615541133,0.028
0.480353911918903,0.028
0.480353911918903,0.03
0.482516621004987,0.03
0.482516621004987,0.032
0.485820877338894,0.032
0.485820877338894,0.034
0.486953937379496,0.034
0.486953937379496,0.036
0.490656238416562,0.036
0.490656238416562,0.038
0.493689766709327,0.038
0.493689766709327,0.04
0.499057090892215,0.04
0.499057090892215,0.042
0.499673036875643,0.042
0.499673036875643,0.044
0.502604220945621,0.044
0.502604220945621,0.046
0.506530090975308,0.046
0.506530090975308,0.048
0.511007392268339,0.048
0.511007392268339,0.05
0.511954152008938,0.05
0.511954152008938,0.052
0.519181046049224,0.052
0.519181046049224,0.054
0.528834064418027,0.054
0.528834064418027,0.056
0.535912311401415,0.056
0.535912311401415,0.058
0.538863893161576,0.058
0.538863893161576,0.06
0.540037795933615,0.06
0.540037795933615,0.062
0.543905101192474,0.062
0.543905101192474,0.064
0.543915070595559,0.064
0.543915070595559,0.066
0.544062885461439,0.066
0.544062885461439,0.068
0.545913795997277,0.068
0.545913795997277,0.07
0.547647222117709,0.07
0.547647222117709,0.072
0.55005840972857,0.072
0.55005840972857,0.074
0.554055161913353,0.074
0.554055161913353,0.076
0.555366875869422,0.076
0.555366875869422,0.078
0.560000709447143,0.078
0.560000709447143,0.08
0.562389888527406,0.08
0.562389888527406,0.082
0.5668256489389,0.082
0.5668256489389,0.084
0.566860094226563,0.084
0.566860094226563,0.086
0.567307575040012,0.086
0.567307575040012,0.088
0.567953739464243,0.088
0.567953739464243,0.09
0.573018054901343,0.09
0.573018054901343,0.092
0.577189530456102,0.092
0.577189530456102,0.094
0.578000905546524,0.094
0.578000905546524,0.096
0.585126960860546,0.096
0.585126960860546,0.098
0.589131367840233,0.098
0.589131367840233,0.1
0.590280241355727,0.1
0.590280241355727,0.102
0.590506428093843,0.102
0.590506428093843,0.104
0.591767702869112,0.104
0.591767702869112,0.106
0.592632413539745,0.106
0.592632413539745,0.108
0.592922467053825,0.108
0.592922467053825,0.11
0.594510841047235,0.11
0.594510841047235,0.112
0.595698049580041,0.112
0.595698049580041,0.114
0.5983216277591,0.114
0.5983216277591,0.116
0.600453366847339,0.116
0.600453366847339,0.118
0.603843045138424,0.118
0.603843045138424,0.12
0.60534682902716,0.12
0.60534682902716,0.122
0.605579952177339,0.122
0.605579952177339,0.124
0.607392760650085,0.124
0.607392760650085,0.126
0.609005027447501,0.126
0.609005027447501,0.128
0.610432687971781,0.128
0.610432687971781,0.13
0.611001787161686,0.13
0.611001787161686,0.132
0.613260416902856,0.132
0.613260416902856,0.134
0.618929573290727,0.134
0.618929573290727,0.136
0.619326287430395,0.136
0.619326287430395,0.138
0.620017246288151,0.138
0.620017246288151,0.14
0.620152669111456,0.14
0.620152669111456,0.142
0.6224030290243,0.142
0.6224030290243,0.144
0.622717880271433,0.144
0.622717880271433,0.146
0.623248833011198,0.146
0.623248833011198,0.148
0.623889807975863,0.148
0.623889807975863,0.15
0.623954796853644,0.15
0.623954796853644,0.152
0.624386328301601,0.152
0.624386328301601,0.154
0.628891532897766,0.154
0.628891532897766,0.156
0.629477008645847,0.156
0.629477008645847,0.158
0.63051409724745,0.158
0.63051409724745,0.16
0.630828765790852,0.16
0.630828765790852,0.162
0.631915759192873,0.162
0.631915759192873,0.164
0.634660282958235,0.164
0.634660282958235,0.166
0.635572678106759,0.166
0.635572678106759,0.168
0.636224441748754,0.168
0.636224441748754,0.17
0.637349279062441,0.17
0.637349279062441,0.172
0.63868625383139,0.172
0.63868625383139,0.174
0.638767835454972,0.174
0.638767835454972,0.176
0.639016316232692,0.176
0.639016316232692,0.178
0.639660560087687,0.178
0.639660560087687,0.18
0.640080861150226,0.18
0.640080861150226,0.182
0.641272972600431,0.182
0.641272972600431,0.184
0.64148796512181,0.184
0.64148796512181,0.186
0.64148933769116,0.186
0.64148933769116,0.188
0.641592793937777,0.188
0.641592793937777,0.19
0.64166338350557,0.19
0.64166338350557,0.192
0.641751372723386,0.192
0.641751372723386,0.194
0.64314147912161,0.194
0.64314147912161,0.196
0.644557361584306,0.196
0.644557361584306,0.198
0.644821364389569,0.198
0.644821364389569,0.2
0.645331993925427,0.2
0.645331993925427,0.202
0.646116253384406,0.202
0.646116253384406,0.204
0.647414045787782,0.204
0.647414045787782,0.206
0.648512472659935,0.206
0.648512472659935,0.208
0.650211328261347,0.208
0.650211328261347,0.21
0.651658491622199,0.21
0.651658491622199,0.212
0.651832615575209,0.212
0.651832615575209,0.214
0.652730399394477,0.214
0.652730399394477,0.216
0.652792123566759,0.216
0.652792123566759,0.218
0.652946228583657,0.218
0.652946228583657,0.22
0.653254292151291,0.22
0.653254292151291,0.222
0.654949841953335,0.222
0.654949841953335,0.224
0.658372494363321,0.224
0.658372494363321,0.226
0.660184212110964,0.226
0.660184212110964,0.228
0.66091129193082,0.228
0.66091129193082,0.23
0.66458998130263,0.23
0.66458998130263,0.232
0.664901118046828,0.232
0.664901118046828,0.234
0.667081022023386,0.234
0.667081022023386,0.236
0.669247092721763,0.236
0.669247092721763,0.238
0.669737397241881,0.238
0.669737397241881,0.24
0.67005195669299,0.24
0.67005195669299,0.242
0.670437626402975,0.242
0.670437626402975,0.244
0.670789280260779,0.244
0.670789280260779,0.246
0.671680536586034,0.246
0.671680536586034,0.248
0.671770675460317,0.248
0.671770675460317,0.25
0.675300374890649,0.25
0.675300374890649,0.252
0.675622557786973,0.252
0.675622557786973,0.254
0.676276301732386,0.254
0.676276301732386,0.256
0.678565135712463,0.256
0.678565135712463,0.258
0.678916175190871,0.258
0.678916175190871,0.26
0.679105017174092,0.26
0.679105017174092,0.262
0.67918278972958,0.262
0.67918278972958,0.264
0.679903074825607,0.264
0.679903074825607,0.266
0.680995701823343,0.266
0.680995701823343,0.268
0.681456085421496,0.268
0.681456085421496,0.27
0.682736387737537,0.27
0.682736387737537,0.272
0.68409254461005,0.272
0.68409254461005,0.274
0.684759772991086,0.274
0.684759772991086,0.276
0.685822274330466,0.276
0.685822274330466,0.278
0.686579393247251,0.278
0.686579393247251,0.28
0.691407470648189,0.28
0.691407470648189,0.282
0.691660216452226,0.282
0.691660216452226,0.284
0.69310430147101,0.284
0.69310430147101,0.286
0.694008939903705,0.286
0.694008939903705,0.288
0.695021960342632,0.288
0.695021960342632,0.29
0.69543112272601,0.29
0.69543112272601,0.292
0.69622740587797,0.292
0.69622740587797,0.294
0.699646571994163,0.294
0.699646571994163,0.296
0.700080222090493,0.296
0.700080222090493,0.298
0.702335703561296,0.298
0.702335703561296,0.3
0.703886048902617,0.3
0.703886048902617,0.302
0.703891420176178,0.302
0.703891420176178,0.304
0.706056588759906,0.304
0.706056588759906,0.306
0.707435065463885,0.306
0.707435065463885,0.308
0.707468265673328,0.308
0.707468265673328,0.31
0.708454730147465,0.31
0.708454730147465,0.312
0.710675000458027,0.312
0.710675000458027,0.314
0.710763363075579,0.314
0.710763363075579,0.316
0.711525679767085,0.316
0.711525679767085,0.318
0.713597775098622,0.318
0.713597775098622,0.32
0.714051817619462,0.32
0.714051817619462,0.322
0.716406947576882,0.322
0.716406947576882,0.324
0.716815876360335,0.324
0.716815876360335,0.326
0.721846918457103,0.326
0.721846918457103,0.328
0.724871211480425,0.328
0.724871211480425,0.33
0.725567077763202,0.33
0.725567077763202,0.332
0.726056525384515,0.332
0.726056525384515,0.334
0.726241570315757,0.334
0.726241570315757,0.336
0.727034835137009,0.336
0.727034835137009,0.338
0.727354497684865,0.338
0.727354497684865,0.34
0.728734627658588,0.34
0.728734627658588,0.342
0.730640381237387,0.342
0.730640381237387,0.344
0.730779533956722,0.344
0.730779533956722,0.346
0.730898190196343,0.346
0.730898190196343,0.348
0.73101902030142,0.348
0.73101902030142,0.35
0.731889018918943,0.35
0.731889018918943,0.352
0.733000440636776,0.352
0.733000440636776,0.354
0.733014456789747,0.354
0.733014456789747,0.356
0.73420937299367,0.356
0.73420937299367,0.358
0.735197530617851,0.358
0.735197530617851,0.36
0.73594795841293,0.36
0.73594795841293,0.362
0.737015726466054,0.362
0.737015726466054,0.364
0.740727533518634,0.364
0.740727533518634,0.366
0.741017239592007,0.366
0.741017239592007,0.368
0.741101350219318,0.368
0.741101350219318,0.37
0.744980405989958,0.37
0.744980405989958,0.372
0.745078325751478,0.372
0.745078325751478,0.374
0.747722951535537,0.374
0.747722951535537,0.376
0.748783825354061,0.376
0.748783825354061,0.378
0.750671005195934,0.378
0.750671005195934,0.38
0.751840706561822,0.38
0.751840706561822,0.382
0.752655666968916,0.382
0.752655666968916,0.384
0.752723106564761,0.384
0.752723106564761,0.386
0.753019195098944,0.386
0.753019195098944,0.388
0.753058768681995,0.388
0.753058768681995,0.39
0.754082369936081,0.39
0.754082369936081,0.392
0.754489426491102,0.392
0.754489426491102,0.394
0.757138357990704,0.394
0.757138357990704,0.396
0.757631566871352,0.396
0.757631566871352,0.398
0.759106453800552,0.398
0.759106453800552,0.4
0.760282221131197,0.4
0.760282221131197,0.402
0.761306032227727,0.402
0.761306032227727,0.404
0.761314868444044,0.404
0.761314868444044,0.406
0.761321751641501,0.406
0.761321751641501,0.408
0.763591039914905,0.408
0.763591039914905,0.41
0.763847313871846,0.41
0.763847313871846,0.412
0.764009632735051,0.412
0.764009632735051,0.414
0.765062939155654,0.414
0.765062939155654,0.416
0.766711195513154,0.416
0.766711195513154,0.418
0.768102307489851,0.418
0.768102307489851,0.42
0.768292479272227,0.42
0.768292479272227,0.422
0.769620781209594,0.422
0.769620781209594,0.424
0.770075024357377,0.424
0.770075024357377,0.426
0.771365204956595,0.426
0.771365204956595,0.428
0.772196369780077,0.428
0.772196369780077,0.43
0.772354410494544,0.43
0.772354410494544,0.432
0.773930939002543,0.432
0.773930939002543,0.434
0.776916812854485,0.434
0.776916812854485,0.436
0.777078645652317,0.436
0.777078645652317,0.438
0.777400517529863,0.438
0.777400517529863,0.44
0.778400744310698,0.44
0.778400744310698,0.442
0.778411938446078,0.442
0.778411938446078,0.444
0.780407177309133,0.444
0.780407177309133,0.446
0.780716020369441,0.446
0.780716020369441,0.448
0.780961868520426,0.448
0.780961868520426,0.45
0.781769970153049,0.45
0.781769970153049,0.452
0.781790616168497,0.452
0.781790616168497,0.454
0.782362930881868,0.454
0.782362930881868,0.456
0.782934157361056,0.456
0.782934157361056,0.458
0.785064715337148,0.458
0.785064715337148,0.46
0.787159832096793,0.46
0.787159832096793,0.462
0.788719698796001,0.462
0.788719698796001,0.464
0.790803780901364,0.464
0.790803780901364,0.466
0.791597330689421,0.466
0.791597330689421,0.468
0.797440096569476,0.468
0.797440096569476,0.47
0.79785110599649,0.47
0.79785110599649,0.472
0.797855862007827,0.472
0.797855862007827,0.474
0.799396271921231,0.474
0.799396271921231,0.476
0.800482955566167,0.476
0.800482955566167,0.478
0.80137056619635,0.478
0.80137056619635,0.48
0.801943846082486,0.48
0.801943846082486,0.482
0.802113630311038,0.482
0.802113630311038,0.484
0.802482730585992,0.484
0.802482730585992,0.486
0.80375302148688,0.486
0.80375302148688,0.488
0.804955485291996,0.488
0.804955485291996,0.49
0.806048364499435,0.49
0.806048364499435,0.492
0.809601947429985,0.492
0.809601947429985,0.494
0.810756971627321,0.494
0.810756971627321,0.496
0.811151376321662,0.496
0.811151376321662,0.498
0.812103148835791,0.498
0.812103148835791,0.5
0.812779381298394,0.5
0.812779381298394,0.502
0.814453761137386,0.502
0.814453761137386,0.504
0.815635546364672,0.504
0.815635546364672,0.506
0.816331129195751,0.506
0.816331129195751,0.508
0.816628245505935,0.508
0.816628245505935,0.51
0.818048216651385,0.51
0.818048216651385,0.512
0.818492077390723,0.512
0.818492077390723,0.514
0.818538985827137,0.514
0.818538985827137,0.516
0.820645527626126,0.516
0.820645527626126,0.518
0.820783274772902,0.518
0.820783274772902,0.52
0.820845126728534,0.52
0.820845126728534,0.522
0.821681929913233,0.522
0.821681929913233,0.524
0.822855838074314,0.524
0.822855838074314,0.526
0.823011543890151,0.526
0.823011543890151,0.528
0.823788733746598,0.528
0.823788733746598,0.53
0.823904435177594,0.53
0.823904435177594,0.532
0.824395403066429,0.532
0.824395403066429,0.534
0.825294589257947,0.534
0.825294589257947,0.536
0.828101778830976,0.536
0.828101778830976,0.538
0.829337816174371,0.538
0.829337816174371,0.54
0.829900647508159,0.54
0.829900647508159,0.542
0.830237321534843,0.542
0.830237321534843,0.544
0.831349829225226,0.544
0.831349829225226,0.546
0.833046998372421,0.546
0.833046998372421,0.548
0.83485790949034,0.548
0.83485790949034,0.55
0.835741348072012,0.55
0.835741348072012,0.552
0.835878518033361,0.552
0.835878518033361,0.554
0.836521139162202,0.554
0.836521139162202,0.556
0.836946058290925,0.556
0.836946058290925,0.558
0.8372540864501,0.558
0.8372540864501,0.56
0.837327267981113,0.56
0.837327267981113,0.562
0.837858592694946,0.562
0.837858592694946,0.564
0.838799299300984,0.564
0.838799299300984,0.566
0.839288670738874,0.566
0.839288670738874,0.568
0.839812589722578,0.568
0.839812589722578,0.57
0.840167996641502,0.57
0.840167996641502,0.572
0.840185981946196,0.572
0.840185981946196,0.574
0.842309769284503,0.574
0.842309769284503,0.576
0.842432869900184,0.576
0.842432869900184,0.578
0.842798981313817,0.578
0.842798981313817,0.58
0.843251219343581,0.58
0.843251219343581,0.582
0.844956448845683,0.582
0.844956448845683,0.584
0.849570828950476,0.584
0.849570828950476,0.586
0.849685647282932,0.586
0.849685647282932,0.588
0.849755675415863,0.588
0.849755675415863,0.59
0.850029291628309,0.59
0.850029291628309,0.592
0.850235053558738,0.592
0.850235053558738,0.594
0.850286829647415,0.594
0.850286829647415,0.596
0.850748213404293,0.596
0.850748213404293,0.598
0.85150698181781,0.598
0.85150698181781,0.6
0.852742126459993,0.6
0.852742126459993,0.602
0.854169584068246,0.602
0.854169584068246,0.604
0.8546204841899,0.604
0.8546204841899,0.606
0.856319785551327,0.606
0.856319785551327,0.608
0.856411671869425,0.608
0.856411671869425,0.61
0.857259348583193,0.61
0.857259348583193,0.612
0.85759418595539,0.612
0.85759418595539,0.614
0.857913558286061,0.614
0.857913558286061,0.616
0.861847306675984,0.616
0.861847306675984,0.618
0.862820205632007,0.618
0.862820205632007,0.62
0.864066262139686,0.62
0.864066262139686,0.622
0.86469158611563,0.622
0.86469158611563,0.624
0.865770994196933,0.624
0.865770994196933,0.626
0.867698819589164,0.626
0.867698819589164,0.628
0.870679248564829,0.628
0.870679248564829,0.63
0.873283368748695,0.63
0.873283368748695,0.632
0.874160076429956,0.632
0.874160076429956,0.634
0.876493239298466,0.634
0.876493239298466,0.636
0.87720827412753,0.636
0.87720827412753,0.638
0.877814855716511,0.638
0.877814855716511,0.64
0.878469178499076,0.64
0.878469178499076,0.642
0.879126159433778,0.642
0.879126159433778,0.644
0.879290516165069,0.644
0.879290516165069,0.646
0.882246442473539,0.646
0.882246442473539,0.648
0.883172334886409,0.648
0.883172334886409,0.65
0.883434974331188,0.65
0.883434974331188,0.652
0.884400297294618,0.652
0.884400297294618,0.654
0.884749311427797,0.654
0.884749311427797,0.656
0.887841667506317,0.656
0.887841667506317,0.658
0.889055381071166,0.658
0.889055381071166,0.66
0.889067446666386,0.66
0.889067446666386,0.662
0.890081998696622,0.662
0.890081998696622,0.664
0.891706690926837,0.664
0.891706690926837,0.666
0.893992602888137,0.666
0.893992602888137,0.668
0.894342323250319,0.668
0.894342323250319,0.67
0.894695896236862,0.67
0.894695896236862,0.672
0.897639217195007,0.672
0.897639217195007,0.674
0.89828423796834,0.674
0.89828423796834,0.676
0.899758079666785,0.676
0.899758079666785,0.678
0.905650560334216,0.678
0.905650560334216,0.68
0.906177427543737,0.68
0.906177427543737,0.682
0.906252159963611,0.682
0.906252159963611,0.684
0.908503114096546,0.684
0.908503114096546,0.686
0.912367855375619,0.686
0.912367855375619,0.688
0.913280081807005,0.688
0.913280081807005,0.69
0.914547460788391,0.69
0.914547460788391,0.692
0.915040548308653,0.692
0.915040548308653,0.694
0.915298777937806,0.694
0.915298777937806,0.696
0.915497382035274,0.696
0.915497382035274,0.698
0.91751013474221,0.698
0.91751013474221,0.7
0.919955360083007,0.7
0.919955360083007,0.702
0.920308074577467,0.702
0.920308074577467,0.704
0.920907119117595,0.704
0.920907119117595,0.706
0.921549956565097,0.706
0.921549956565097,0.708
0.921640562728041,0.708
0.921640562728041,0.71
0.921887226420406,0.71
0.921887226420406,0.712
0.922420492757153,0.712
0.922420492757153,0.714
0.923153632327542,0.714
0.923153632327542,0.716
0.92604041245541,0.716
0.92604041245541,0.718
0.926188067265941,0.718
0.926188067265941,0.72
0.928237832843811,0.72
0.928237832843811,0.722
0.928731028521655,0.722
0.928731028521655,0.724
0.928785660318152,0.724
0.928785660318152,0.726
0.929269866350712,0.726
0.929269866350712,0.728
0.931473014167157,0.728
0.931473014167157,0.73
0.931870428926084,0.73
0.931870428926084,0.732
0.933862692131997,0.732
0.933862692131997,0.734
0.934333355159873,0.734
0.934333355159873,0.736
0.934642977883694,0.736
0.934642977883694,0.738
0.934985184729339,0.738
0.934985184729339,0.74
0.935764404946236,0.74
0.935764404946236,0.742
0.936841458759739,0.742
0.936841458759739,0.744
0.93700684121733,0.744
0.93700684121733,0.746
0.937941401660177,0.746
0.937941401660177,0.748
0.938930299846265,0.748
0.938930299846265,0.75
0.944739632221544,0.75
0.944739632221544,0.752
0.94519749082267,0.752
0.94519749082267,0.754
0.945443308444182,0.754
0.945443308444182,0.756
0.947376098444247,0.756
0.947376098444247,0.758
0.947688594655905,0.758
0.947688594655905,0.76
0.950090426971905,0.76
0.950090426971905,0.762
0.951680079401968,0.762
0.951680079401968,0.764
0.956203795523457,0.764
0.956203795523457,0.766
0.95837522846063,0.766
0.95837522846063,0.768
0.958648712436364,0.768
0.958648712436364,0.77
0.95951032060924,0.77
0.95951032060924,0.772
0.959908438303431,0.772
0.959908438303431,0.774
0.96023684231387,0.774
0.96023684231387,0.776
0.960715927578344,0.776
0.960715927578344,0.778
0.960881899047835,0.778
0.960881899047835,0.78
0.961406958378561,0.78
0.961406958378561,0.782
0.961793736193344,0.782
0.961793736193344,0.784
0.962768494497677,0.784
0.962768494497677,0.786
0.965835674221735,0.786
0.965835674221735,0.788
0.967729342105303,0.788
0.967729342105303,0.79
0.969538906587095,0.79
0.969538906587095,0.792
0.970658652172693,0.792
0.970658652172693,0.794
0.970933177977881,0.794
0.970933177977881,0.796
0.971656763618536,0.796
0.971656763618536,0.798
0.972533328135278,0.798
0.972533328135278,0.8
0.980650946854442,0.8
0.980650946854442,0.802
0.980652057470074,0.802
0.980652057470074,0.804
0.983560419088977,0.804
0.983560419088977,0.806
0.985214416546236,0.806
0.985214416546236,0.808
0.986520273481266,0.808
0.986520273481266,0.81
0.987175680018223,0.81
0.987175680018223,0.812
0.989839060327603,0.812
0.989839060327603,0.814
0.992034138068281,0.814
0.992034138068281,0.816
0.993298374593441,0.816
0.993298374593441,0.818
0.998998390620713,0.818
0.998998390620713,0.82
1.00007783042769,0.82
1.00007783042769,0.822
1.00464791991642,0.822
1.00464791991642,0.824
1.00882938362116,0.824
1.00882938362116,0.826
1.01077602242275,0.826
1.01077602242275,0.828
1.01257199068849,0.828
1.01257199068849,0.83
1.01268685832318,0.83
1.01268685832318,0.832
1.01446201646466,0.832
1.01446201646466,0.834
1.01493506557908,0.834
1.01493506557908,0.836
1.01534829400651,0.836
1.01534829400651,0.838
1.01623749744403,0.838
1.01623749744403,0.84
1.01727062654186,0.84
1.01727062654186,0.842
1.01807447165562,0.842
1.01807447165562,0.844
1.02026508449685,0.844
1.02026508449685,0.846
1.0215239130992,0.846
1.0215239130992,0.848
1.02179105506099,0.848
1.02179105506099,0.85
1.02262273954569,0.85
1.02262273954569,0.852
1.02467952981439,0.852
1.02467952981439,0.854
1.02551949994987,0.854
1.02551949994987,0.856
1.02812285188138,0.856
1.02812285188138,0.858
1.02817387218968,0.858
1.02817387218968,0.86
1.02938611970903,0.86
1.02938611970903,0.862
1.03319470306385,0.862
1.03319470306385,0.864
1.03376644631099,0.864
1.03376644631099,0.866
1.0398990534281,0.866
1.0398990534281,0.868
1.04009176469591,0.868
1.04009176469591,0.87
1.04221469202023,0.87
1.04221469202023,0.872
1.04236126465967,0.872
1.04236126465967,0.874
1.04945151382622,0.874
1.04945151382622,0.876
1.05056711650693,0.876
1.05056711650693,0.878
1.05350748561958,0.878
1.05350748561958,0.88
1.05622603940061,0.88
1.05622603940061,0.882
1.05630179709218,0.882
1.05630179709218,0.884
1.05668097652765,0.884
1.05668097652765,0.886
1.05710744608803,0.886
1.05710744608803,0.888
1.0571533969261,0.888
1.0571533969261,0.89
1.06121606716623,0.89
1.06121606716623,0.892
1.06328998327864,0.892
1.06328998327864,0.894
1.06344869262799,0.894
1.06344869262799,0.896
1.06759041367842,0.896
1.06759041367842,0.898
1.07435364039984,0.898
1.07435364039984,0.9
1.07670097170016,0.9
1.07670097170016,0.902
1.09568056601778,0.902
1.09568056601778,0.904
1.09712684657839,0.904
1.09712684657839,0.906
1.0978605594253,0.906
1.0978605594253,0.908
1.10021765975525,0.908
1.10021765975525,0.91
1.10225703216555,0.91
1.10225703216555,0.912
1.1052413978708,0.912
1.1052413978708,0.914
1.11182257424398,0.914
1.11182257424398,0.916
1.11195643988349,0.916
1.11195643988349,0.918
1.11789857272764,0.918
1.11789857272764,0.92
1.12226824681944,0.92
1.12226824681944,0.922
1.12408463761078,0.922
1.12408463761078,0.924
1.13343813591281,0.924
1.13343813591281,0.926
1.13441336502025,0.926
1.13441336502025,0.928
1.14240197683015,0.928
1.14240197683015,0.93
1.14475474287652,0.93
1.14475474287652,0.932
1.14799000849006,0.932
1.14799000849006,0.934
1.14942540280051,0.934
1.14942540280051,0.936
1.15455586214902,0.936
1.15455586214902,0.938
1.15625549370973,0.938
1.15625549370973,0.94
1.16117853189903,0.94
1.16117853189903,0.942
1.1713467765198,0.942
1.1713467765198,0.944
1.17550287109195,0.944
1.17550287109195,0.946
1.18043337712959,0.946
1.18043337712959,0.948
1.18497791981582,0.948
1.18497791981582,0.95
1.18816044545889,0.95
1.18816044545889,0.952
1.1888444782011,0.952
1.1888444782011,0.954
1.20006313980178,0.954
1.20006313980178,0.956
1.20132844880041,0.956
1.20132844880041,0.958
1.20363965292332,0.958
1.20363965292332,0.96
1.2184783827921,0.96
1.2184783827921,0.962
1.2266543281177,0.962
1.2266543281177,0.964
1.24529823803193,0.964
1.24529823803193,0.966
1.24986239244999,0.966
1.24986239244999,0.968
1.25069146904997,0.968
1.25069146904997,0.97
1.25382989553366,0.97
1.25382989553366,0.972
1.25714928926346,0.972
1.25714928926346,0.974
1.2869362944438,0.974
1.2869362944438,0.976
1.311158250986,0.976
1.311158250986,0.978
1.32919843993554,0.978
1.32919843993554,0.98
1.33374917599101,0.98
1.33374917599101,0.982
1.33644525594373,0.982
1.33644525594373,0.984
1.35065493970371,0.984
1.35065493970371,0.986
1.36028168316942,0.986
1.36028168316942,0.988
1.36832639848632,0.988
1.36832639848632,0.99
1.43741175171474,0.99
1.43741175171474,0.992
1.48408612829901,0.992
1.48408612829901,0.994
1.49606276355165,0.994
1.49606276355165,0.996
1.51205164838196,0.996
1.51205164838196,0.998
1.64281476342385,0.998
1.64281476342385,1
Inf,1


==> csvs/data_tp_wideband_cut_to_1p5_on_xaxis.csv <==
#NAME?,0
0.363375136,0
0.363375136,0.002
0.369088893,0.002
0.369088893,0.004
0.378901966,0.004
0.378901966,0.006
0.402467507,0.006
0.402467507,0.008
0.402814249,0.008
0.402814249,0.01
0.415241146,0.01
0.415241146,0.012
0.416234406,0.012
0.416234406,0.014
0.421026691,0.014
0.421026691,0.016
0.426927418,0.016
0.426927418,0.018
0.433486444,0.018
0.433486444,0.02
0.448513128,0.02
0.448513128,0.022
0.461092394,0.022
0.461092394,0.024
0.465325132,0.024
0.465325132,0.026
0.479359616,0.026
0.479359616,0.028
0.480353912,0.028
0.480353912,0.03
0.482516621,0.03
0.482516621,0.032
0.485820877,0.032
0.485820877,0.034
0.486953937,0.034
0.486953937,0.036
0.490656238,0.036
0.490656238,0.038
0.493689767,0.038
0.493689767,0.04
0.499057091,0.04
0.499057091,0.042
0.499673037,0.042
0.499673037,0.044
0.502604221,0.044
0.502604221,0.046
0.506530091,0.046
0.506530091,0.048
0.511007392,0.048
0.511007392,0.05
0.511954152,0.05
0.511954152,0.052
0.519181046,0.052
0.519181046,0.054
0.528834064,0.054
0.528834064,0.056
0.535912311,0.056
0.535912311,0.058
0.538863893,0.058
0.538863893,0.06
0.540037796,0.06
0.540037796,0.062
0.543905101,0.062
0.543905101,0.064
0.543915071,0.064
0.543915071,0.066
0.544062885,0.066
0.544062885,0.068
0.545913796,0.068
0.545913796,0.07
0.547647222,0.07
0.547647222,0.072
0.55005841,0.072
0.55005841,0.074
0.554055162,0.074
0.554055162,0.076
0.555366876,0.076
0.555366876,0.078
0.560000709,0.078
0.560000709,0.08
0.562389889,0.08
0.562389889,0.082
0.566825649,0.082
0.566825649,0.084
0.566860094,0.084
0.566860094,0.086
0.567307575,0.086
0.567307575,0.088
0.567953739,0.088
0.567953739,0.09
0.573018055,0.09
0.573018055,0.092
0.57718953,0.092
0.57718953,0.094
0.578000906,0.094
0.578000906,0.096
0.585126961,0.096
0.585126961,0.098
0.589131368,0.098
0.589131368,0.1
0.590280241,0.1
0.590280241,0.102
0.590506428,0.102
0.590506428,0.104
0.591767703,0.104
0.591767703,0.106
0.592632414,0.106
0.592632414,0.108
0.592922467,0.108
0.592922467,0.11
0.594510841,0.11
0.594510841,0.112
0.59569805,0.112
0.59569805,0.114
0.598321628,0.114
0.598321628,0.116
0.600453367,0.116
0.600453367,0.118
0.603843045,0.118
0.603843045,0.12
0.605346829,0.12
0.605346829,0.122
0.605579952,0.122
0.605579952,0.124
0.607392761,0.124
0.607392761,0.126
0.609005027,0.126
0.609005027,0.128
0.610432688,0.128
0.610432688,0.13
0.611001787,0.13
0.611001787,0.132
0.613260417,0.132
0.613260417,0.134
0.618929573,0.134
0.618929573,0.136
0.619326287,0.136
0.619326287,0.138
0.620017246,0.138
0.620017246,0.14
0.620152669,0.14
0.620152669,0.142
0.622403029,0.142
0.622403029,0.144
0.62271788,0.144
0.62271788,0.146
0.623248833,0.146
0.623248833,0.148
0.623889808,0.148
0.623889808,0.15
0.623954797,0.15
0.623954797,0.152
0.624386328,0.152
0.624386328,0.154
0.628891533,0.154
0.628891533,0.156
0.629477009,0.156
0.629477009,0.158
0.630514097,0.158
0.630514097,0.16
0.630828766,0.16
0.630828766,0.162
0.631915759,0.162
0.631915759,0.164
0.634660283,0.164
0.634660283,0.166
0.635572678,0.166
0.635572678,0.168
0.636224442,0.168
0.636224442,0.17
0.637349279,0.17
0.637349279,0.172
0.638686254,0.172
0.638686254,0.174
0.638767835,0.174
0.638767835,0.176
0.639016316,0.176
0.639016316,0.178
0.63966056,0.178
0.63966056,0.18
0.640080861,0.18
0.640080861,0.182
0.641272973,0.182
0.641272973,0.184
0.641487965,0.184
0.641487965,0.186
0.641489338,0.186
0.641489338,0.188
0.641592794,0.188
0.641592794,0.19
0.641663384,0.19
0.641663384,0.192
0.641751373,0.192
0.641751373,0.194
0.643141479,0.194
0.643141479,0.196
0.644557362,0.196
0.644557362,0.198
0.644821364,0.198
0.644821364,0.2
0.645331994,0.2
0.645331994,0.202
0.646116253,0.202
0.646116253,0.204
0.647414046,0.204
0.647414046,0.206
0.648512473,0.206
0.648512473,0.208
0.650211328,0.208
0.650211328,0.21
0.651658492,0.21
0.651658492,0.212
0.651832616,0.212
0.651832616,0.214
0.652730399,0.214
0.652730399,0.216
0.652792124,0.216
0.652792124,0.218
0.652946229,0.218
0.652946229,0.22
0.653254292,0.22
0.653254292,0.222
0.654949842,0.222
0.654949842,0.224
0.658372494,0.224
0.658372494,0.226
0.660184212,0.226
0.660184212,0.228
0.660911292,0.228
0.660911292,0.23
0.664589981,0.23
0.664589981,0.232
0.664901118,0.232
0.664901118,0.234
0.667081022,0.234
0.667081022,0.236
0.669247093,0.236
0.669247093,0.238
0.669737397,0.238
0.669737397,0.24
0.670051957,0.24
0.670051957,0.242
0.670437626,0.242
0.670437626,0.244
0.67078928,0.244
0.67078928,0.246
0.671680537,0.246
0.671680537,0.248
0.671770675,0.248
0.671770675,0.25
0.675300375,0.25
0.675300375,0.252
0.675622558,0.252
0.675622558,0.254
0.676276302,0.254
0.676276302,0.256
0.678565136,0.256
0.678565136,0.258
0.678916175,0.258
0.678916175,0.26
0.679105017,0.26
0.679105017,0.262
0.67918279,0.262
0.67918279,0.264
0.679903075,0.264
0.679903075,0.266
0.680995702,0.266
0.680995702,0.268
0.681456085,0.268
0.681456085,0.27
0.682736388,0.27
0.682736388,0.272
0.684092545,0.272
0.684092545,0.274
0.684759773,0.274
0.684759773,0.276
0.685822274,0.276
0.685822274,0.278
0.686579393,0.278
0.686579393,0.28
0.691407471,0.28
0.691407471,0.282
0.691660216,0.282
0.691660216,0.284
0.693104301,0.284
0.693104301,0.286
0.69400894,0.286
0.69400894,0.288
0.69502196,0.288
0.69502196,0.29
0.695431123,0.29
0.695431123,0.292
0.696227406,0.292
0.696227406,0.294
0.699646572,0.294
0.699646572,0.296
0.700080222,0.296
0.700080222,0.298
0.702335704,0.298
0.702335704,0.3
0.703886049,0.3
0.703886049,0.302
0.70389142,0.302
0.70389142,0.304
0.706056589,0.304
0.706056589,0.306
0.707435065,0.306
0.707435065,0.308
0.707468266,0.308
0.707468266,0.31
0.70845473,0.31
0.70845473,0.312
0.710675,0.312
0.710675,0.314
0.710763363,0.314
0.710763363,0.316
0.71152568,0.316
0.71152568,0.318
0.713597775,0.318
0.713597775,0.32
0.714051818,0.32
0.714051818,0.322
0.716406948,0.322
0.716406948,0.324
0.716815876,0.324
0.716815876,0.326
0.721846918,0.326
0.721846918,0.328
0.724871211,0.328
0.724871211,0.33
0.725567078,0.33
0.725567078,0.332
0.726056525,0.332
0.726056525,0.334
0.72624157,0.334
0.72624157,0.336
0.727034835,0.336
0.727034835,0.338
0.727354498,0.338
0.727354498,0.34
0.728734628,0.34
0.728734628,0.342
0.730640381,0.342
0.730640381,0.344
0.730779534,0.344
0.730779534,0.346
0.73089819,0.346
0.73089819,0.348
0.73101902,0.348
0.73101902,0.35
0.731889019,0.35
0.731889019,0.352
0.733000441,0.352
0.733000441,0.354
0.733014457,0.354
0.733014457,0.356
0.734209373,0.356
0.734209373,0.358
0.735197531,0.358
0.735197531,0.36
0.735947958,0.36
0.735947958,0.362
0.737015726,0.362
0.737015726,0.364
0.740727534,0.364
0.740727534,0.366
0.74101724,0.366
0.74101724,0.368
0.74110135,0.368
0.74110135,0.37
0.744980406,0.37
0.744980406,0.372
0.745078326,0.372
0.745078326,0.374
0.747722952,0.374
0.747722952,0.376
0.748783825,0.376
0.748783825,0.378
0.750671005,0.378
0.750671005,0.38
0.751840707,0.38
0.751840707,0.382
0.752655667,0.382
0.752655667,0.384
0.752723107,0.384
0.752723107,0.386
0.753019195,0.386
0.753019195,0.388
0.753058769,0.388
0.753058769,0.39
0.75408237,0.39
0.75408237,0.392
0.754489426,0.392
0.754489426,0.394
0.757138358,0.394
0.757138358,0.396
0.757631567,0.396
0.757631567,0.398
0.759106454,0.398
0.759106454,0.4
0.760282221,0.4
0.760282221,0.402
0.761306032,0.402
0.761306032,0.404
0.761314868,0.404
0.761314868,0.406
0.761321752,0.406
0.761321752,0.408
0.76359104,0.408
0.76359104,0.41
0.763847314,0.41
0.763847314,0.412
0.764009633,0.412
0.764009633,0.414
0.765062939,0.414
0.765062939,0.416
0.766711196,0.416
0.766711196,0.418
0.768102307,0.418
0.768102307,0.42
0.768292479,0.42
0.768292479,0.422
0.769620781,0.422
0.769620781,0.424
0.770075024,0.424
0.770075024,0.426
0.771365205,0.426
0.771365205,0.428
0.77219637,0.428
0.77219637,0.43
0.77235441,0.43
0.77235441,0.432
0.773930939,0.432
0.773930939,0.434
0.776916813,0.434
0.776916813,0.436
0.777078646,0.436
0.777078646,0.438
0.777400518,0.438
0.777400518,0.44
0.778400744,0.44
0.778400744,0.442
0.778411938,0.442
0.778411938,0.444
0.780407177,0.444
0.780407177,0.446
0.78071602,0.446
0.78071602,0.448
0.780961869,0.448
0.780961869,0.45
0.78176997,0.45
0.78176997,0.452
0.781790616,0.452
0.781790616,0.454
0.782362931,0.454
0.782362931,0.456
0.782934157,0.456
0.782934157,0.458
0.785064715,0.458
0.785064715,0.46
0.787159832,0.46
0.787159832,0.462
0.788719699,0.462
0.788719699,0.464
0.790803781,0.464
0.790803781,0.466
0.791597331,0.466
0.791597331,0.468
0.797440097,0.468
0.797440097,0.47
0.797851106,0.47
0.797851106,0.472
0.797855862,0.472
0.797855862,0.474
0.799396272,0.474
0.799396272,0.476
0.800482956,0.476
0.800482956,0.478
0.801370566,0.478
0.801370566,0.48
0.801943846,0.48
0.801943846,0.482
0.80211363,0.482
0.80211363,0.484
0.802482731,0.484
0.802482731,0.486
0.803753021,0.486
0.803753021,0.488
0.804955485,0.488
0.804955485,0.49
0.806048364,0.49
0.806048364,0.492
0.809601947,0.492
0.809601947,0.494
0.810756972,0.494
0.810756972,0.496
0.811151376,0.496
0.811151376,0.498
0.812103149,0.498
0.812103149,0.5
0.812779381,0.5
0.812779381,0.502
0.814453761,0.502
0.814453761,0.504
0.815635546,0.504
0.815635546,0.506
0.816331129,0.506
0.816331129,0.508
0.816628246,0.508
0.816628246,0.51
0.818048217,0.51
0.818048217,0.512
0.818492077,0.512
0.818492077,0.514
0.818538986,0.514
0.818538986,0.516
0.820645528,0.516
0.820645528,0.518
0.820783275,0.518
0.820783275,0.52
0.820845127,0.52
0.820845127,0.522
0.82168193,0.522
0.82168193,0.524
0.822855838,0.524
0.822855838,0.526
0.823011544,0.526
0.823011544,0.528
0.823788734,0.528
0.823788734,0.53
0.823904435,0.53
0.823904435,0.532
0.824395403,0.532
0.824395403,0.534
0.825294589,0.534
0.825294589,0.536
0.828101779,0.536
0.828101779,0.538
0.829337816,0.538
0.829337816,0.54
0.829900648,0.54
0.829900648,0.542
0.830237322,0.542
0.830237322,0.544
0.831349829,0.544
0.831349829,0.546
0.833046998,0.546
0.833046998,0.548
0.834857909,0.548
0.834857909,0.55
0.835741348,0.55
0.835741348,0.552
0.835878518,0.552
0.835878518,0.554
0.836521139,0.554
0.836521139,0.556
0.836946058,0.556
0.836946058,0.558
0.837254086,0.558
0.837254086,0.56
0.837327268,0.56
0.837327268,0.562
0.837858593,0.562
0.837858593,0.564
0.838799299,0.564
0.838799299,0.566
0.839288671,0.566
0.839288671,0.568
0.83981259,0.568
0.83981259,0.57
0.840167997,0.57
0.840167997,0.572
0.840185982,0.572
0.840185982,0.574
0.842309769,0.574
0.842309769,0.576
0.84243287,0.576
0.84243287,0.578
0.842798981,0.578
0.842798981,0.58
0.843251219,0.58
0.843251219,0.582
0.844956449,0.582
0.844956449,0.584
0.849570829,0.584
0.849570829,0.586
0.849685647,0.586
0.849685647,0.588
0.849755675,0.588
0.849755675,0.59
0.850029292,0.59
0.850029292,0.592
0.850235054,0.592
0.850235054,0.594
0.85028683,0.594
0.85028683,0.596
0.850748213,0.596
0.850748213,0.598
0.851506982,0.598
0.851506982,0.6
0.852742126,0.6
0.852742126,0.602
0.854169584,0.602
0.854169584,0.604
0.854620484,0.604
0.854620484,0.606
0.856319786,0.606
0.856319786,0.608
0.856411672,0.608
0.856411672,0.61
0.857259349,0.61
0.857259349,0.612
0.857594186,0.612
0.857594186,0.614
0.857913558,0.614
0.857913558,0.616
0.861847307,0.616
0.861847307,0.618
0.862820206,0.618
0.862820206,0.62
0.864066262,0.62
0.864066262,0.622
0.864691586,0.622
0.864691586,0.624
0.865770994,0.624
0.865770994,0.626
0.86769882,0.626
0.86769882,0.628
0.870679249,0.628
0.870679249,0.63
0.873283369,0.63
0.873283369,0.632
0.874160076,0.632
0.874160076,0.634
0.876493239,0.634
0.876493239,0.636
0.877208274,0.636
0.877208274,0.638
0.877814856,0.638
0.877814856,0.64
0.878469178,0.64
0.878469178,0.642
0.879126159,0.642
0.879126159,0.644
0.879290516,0.644
0.879290516,0.646
0.882246442,0.646
0.882246442,0.648
0.883172335,0.648
0.883172335,0.65
0.883434974,0.65
0.883434974,0.652
0.884400297,0.652
0.884400297,0.654
0.884749311,0.654
0.884749311,0.656
0.887841668,0.656
0.887841668,0.658
0.889055381,0.658
0.889055381,0.66
0.889067447,0.66
0.889067447,0.662
0.890081999,0.662
0.890081999,0.664
0.891706691,0.664
0.891706691,0.666
0.893992603,0.666
0.893992603,0.668
0.894342323,0.668
0.894342323,0.67
0.894695896,0.67
0.894695896,0.672
0.897639217,0.672
0.897639217,0.674
0.898284238,0.674
0.898284238,0.676
0.89975808,0.676
0.89975808,0.678
0.90565056,0.678
0.90565056,0.68
0.906177428,0.68
0.906177428,0.682
0.90625216,0.682
0.90625216,0.684
0.908503114,0.684
0.908503114,0.686
0.912367855,0.686
0.912367855,0.688
0.913280082,0.688
0.913280082,0.69
0.914547461,0.69
0.914547461,0.692
0.915040548,0.692
0.915040548,0.694
0.915298778,0.694
0.915298778,0.696
0.915497382,0.696
0.915497382,0.698
0.917510135,0.698
0.917510135,0.7
0.91995536,0.7
0.91995536,0.702
0.920308075,0.702
0.920308075,0.704
0.920907119,0.704
0.920907119,0.706
0.921549957,0.706
0.921549957,0.708
0.921640563,0.708
0.921640563,0.71
0.921887226,0.71
0.921887226,0.712
0.922420493,0.712
0.922420493,0.714
0.923153632,0.714
0.923153632,0.716
0.926040412,0.716
0.926040412,0.718
0.926188067,0.718
0.926188067,0.72
0.928237833,0.72
0.928237833,0.722
0.928731029,0.722
0.928731029,0.724
0.92878566,0.724
0.92878566,0.726
0.929269866,0.726
0.929269866,0.728
0.931473014,0.728
0.931473014,0.73
0.931870429,0.73
0.931870429,0.732
0.933862692,0.732
0.933862692,0.734
0.934333355,0.734
0.934333355,0.736
0.934642978,0.736
0.934642978,0.738
0.934985185,0.738
0.934985185,0.74
0.935764405,0.74
0.935764405,0.742
0.936841459,0.742
0.936841459,0.744
0.937006841,0.744
0.937006841,0.746
0.937941402,0.746
0.937941402,0.748
0.9389303,0.748
0.9389303,0.75
0.944739632,0.75
0.944739632,0.752
0.945197491,0.752
0.945197491,0.754
0.945443308,0.754
0.945443308,0.756
0.947376098,0.756
0.947376098,0.758
0.947688595,0.758
0.947688595,0.76
0.950090427,0.76
0.950090427,0.762
0.951680079,0.762
0.951680079,0.764
0.956203796,0.764
0.956203796,0.766
0.958375228,0.766
0.958375228,0.768
0.958648712,0.768
0.958648712,0.77
0.959510321,0.77
0.959510321,0.772
0.959908438,0.772
0.959908438,0.774
0.960236842,0.774
0.960236842,0.776
0.960715928,0.776
0.960715928,0.778
0.960881899,0.778
0.960881899,0.78
0.961406958,0.78
0.961406958,0.782
0.961793736,0.782
0.961793736,0.784
0.962768494,0.784
0.962768494,0.786
0.965835674,0.786
0.965835674,0.788
0.967729342,0.788
0.967729342,0.79
0.969538907,0.79
0.969538907,0.792
0.970658652,0.792
0.970658652,0.794
0.970933178,0.794
0.970933178,0.796
0.971656764,0.796
0.971656764,0.798
0.972533328,0.798
0.972533328,0.8
0.980650947,0.8
0.980650947,0.802
0.980652057,0.802
0.980652057,0.804
0.983560419,0.804
0.983560419,0.806
0.985214417,0.806
0.985214417,0.808
0.986520273,0.808
0.986520273,0.81
0.98717568,0.81
0.98717568,0.812
0.98983906,0.812
0.98983906,0.814
0.992034138,0.814
0.992034138,0.816
0.993298375,0.816
0.993298375,0.818
0.998998391,0.818
0.998998391,0.82
1.00007783,0.82
1.00007783,0.822
1.00464792,0.822
1.00464792,0.824
1.008829384,0.824
1.008829384,0.826
1.010776022,0.826
1.010776022,0.828
1.012571991,0.828
1.012571991,0.83
1.012686858,0.83
1.012686858,0.832
1.014462016,0.832
1.014462016,0.834
1.014935066,0.834
1.014935066,0.836
1.015348294,0.836
1.015348294,0.838
1.016237497,0.838
1.016237497,0.84
1.017270627,0.84
1.017270627,0.842
1.018074472,0.842
1.018074472,0.844
1.020265084,0.844
1.020265084,0.846
1.021523913,0.846
1.021523913,0.848
1.021791055,0.848
1.021791055,0.85
1.02262274,0.85
1.02262274,0.852
1.02467953,0.852
1.02467953,0.854
1.0255195,0.854
1.0255195,0.856
1.028122852,0.856
1.028122852,0.858
1.028173872,0.858
1.028173872,0.86
1.02938612,0.86
1.02938612,0.862
1.033194703,0.862
1.033194703,0.864
1.033766446,0.864
1.033766446,0.866
1.039899053,0.866
1.039899053,0.868
1.040091765,0.868
1.040091765,0.87
1.042214692,0.87
1.042214692,0.872
1.042361265,0.872
1.042361265,0.874
1.049451514,0.874
1.049451514,0.876
1.050567117,0.876
1.050567117,0.878
1.053507486,0.878
1.053507486,0.88
1.056226039,0.88
1.056226039,0.882
1.056301797,0.882
1.056301797,0.884
1.056680977,0.884
1.056680977,0.886
1.057107446,0.886
1.057107446,0.888
1.057153397,0.888
1.057153397,0.89
1.061216067,0.89
1.061216067,0.892
1.063289983,0.892
1.063289983,0.894
1.063448693,0.894
1.063448693,0.896
1.067590414,0.896
1.067590414,0.898
1.07435364,0.898
1.07435364,0.9
1.076700972,0.9
1.076700972,0.902
1.095680566,0.902
1.095680566,0.904
1.097126847,0.904
1.097126847,0.906
1.097860559,0.906
1.097860559,0.908
1.10021766,0.908
1.10021766,0.91
1.102257032,0.91
1.102257032,0.912
1.105241398,0.912
1.105241398,0.914
1.111822574,0.914
1.111822574,0.916
1.11195644,0.916
1.11195644,0.918
1.117898573,0.918
1.117898573,0.92
1.122268247,0.92
1.122268247,0.922
1.124084638,0.922
1.124084638,0.924
1.133438136,0.924
1.133438136,0.926
1.134413365,0.926
1.134413365,0.928
1.142401977,0.928
1.142401977,0.93
1.144754743,0.93
1.144754743,0.932
1.147990008,0.932
1.147990008,0.934
1.149425403,0.934
1.149425403,0.936
1.154555862,0.936
1.154555862,0.938
1.156255494,0.938
1.156255494,0.94
1.161178532,0.94
1.161178532,0.942
1.171346777,0.942
1.171346777,0.944
1.175502871,0.944
1.175502871,0.946
1.180433377,0.946
1.180433377,0.948
1.18497792,0.948
1.18497792,0.95
1.188160445,0.95
1.188160445,0.952
1.188844478,0.952
1.188844478,0.954
1.20006314,0.954
1.20006314,0.956
1.201328449,0.956
1.201328449,0.958
1.203639653,0.958
1.203639653,0.96
1.218478383,0.96
1.218478383,0.962
1.226654328,0.962
1.226654328,0.964
1.245298238,0.964
1.245298238,0.966
1.249862392,0.966
1.249862392,0.968
1.250691469,0.968
1.250691469,0.97
1.253829896,0.97
1.253829896,0.972
1.257149289,0.972
1.257149289,0.974
1.286936294,0.974
1.286936294,0.976
1.311158251,0.976
1.311158251,0.978
1.32919844,0.978
1.32919844,0.98
1.333749176,0.98
1.333749176,0.982
1.336445256,0.982
1.336445256,0.984
1.35065494,0.984
1.35065494,0.986
1.360281683,0.986
1.360281683,0.988
1.368326398,0.988
1.368326398,0.99
1.437411752,0.99
1.437411752,0.992
1.484086128,0.992
1.484086128,0.994
1.496062764,0.994
1.496062764,0.996
1.512051648,0.996
1.512051648,0.998
Inf,1

==> csvs/hf_adaptive_V1000.csv <==
-Inf,0
0.441566633271657,0
0.441566633271657,0.002
0.441874331207038,0.002
0.441874331207038,0.004
0.441990669639593,0.004
0.441990669639593,0.006
0.442000374609339,0.006
0.442000374609339,0.008
0.442001762933628,0.008
0.442001762933628,0.01
0.442008482081629,0.01
0.442008482081629,0.012
0.442012416213804,0.012
0.442012416213804,0.014
0.442053698095701,0.014
0.442053698095701,0.016
0.443670198006523,0.016
0.443670198006523,0.018
0.44401011525234,0.018
0.44401011525234,0.02
0.444023937071644,0.02
0.444023937071644,0.022
0.444193195043973,0.022
0.444193195043973,0.024
0.444451272179728,0.024
0.444451272179728,0.026
0.444493688818423,0.026
0.444493688818423,0.028
0.444495683147492,0.028
0.444495683147492,0.03
0.444732834740952,0.03
0.444732834740952,0.032
0.444738010032671,0.032
0.444738010032671,0.034
0.445210018795582,0.034
0.445210018795582,0.036
0.445390434984182,0.036
0.445390434984182,0.038
0.445404337568167,0.038
0.445404337568167,0.04
0.445584051050797,0.04
0.445584051050797,0.042
0.445606794771531,0.042
0.445606794771531,0.044
0.445667534866787,0.044
0.445667534866787,0.046
0.445680085534516,0.046
0.445680085534516,0.048
0.4457013397852,0.048
0.4457013397852,0.05
0.445817576414116,0.05
0.445817576414116,0.052
0.445892512264956,0.052
0.445892512264956,0.054
0.446059873873261,0.054
0.446059873873261,0.056
0.446074378459501,0.056
0.446074378459501,0.058
0.446201926857758,0.058
0.446201926857758,0.06
0.446288274879747,0.06
0.446288274879747,0.062
0.446345580152906,0.062
0.446345580152906,0.064
0.446375476361626,0.064
0.446375476361626,0.066
0.446450066515083,0.066
0.446450066515083,0.068
0.446474662952008,0.068
0.446474662952008,0.07
0.446476564243261,0.07
0.446476564243261,0.072
0.446493895244706,0.072
0.446493895244706,0.074
0.446495019389677,0.074
0.446495019389677,0.076
0.446505783813458,0.076
0.446505783813458,0.078
0.446595153748515,0.078
0.446595153748515,0.08
0.446613965987553,0.08
0.446613965987553,0.082
0.446762561058445,0.082
0.446762561058445,0.084
0.446855673716505,0.084
0.446855673716505,0.086
0.446873564261418,0.086
0.446873564261418,0.088
0.446940900573536,0.088
0.446940900573536,0.09
0.447020437020388,0.09
0.447020437020388,0.092
0.447021923960219,0.092
0.447021923960219,0.094
0.447025390447788,0.094
0.447025390447788,0.096
0.447043236971282,0.096
0.447043236971282,0.098
0.44708517174145,0.098
0.44708517174145,0.1
0.447105537486972,0.1
0.447105537486972,0.102
0.44713103115514,0.102
0.44713103115514,0.104
0.447162887552542,0.104
0.447162887552542,0.106
0.447164290296677,0.106
0.447164290296677,0.108
0.44718525822353,0.108
0.44718525822353,0.11
0.447193402068198,0.11
0.447193402068198,0.112
0.447245931970965,0.112
0.447245931970965,0.114
0.447259896934656,0.114
0.447259896934656,0.116
0.447394875046802,0.116
0.447394875046802,0.118
0.447411629805562,0.118
0.447411629805562,0.12
0.447417339439757,0.12
0.447417339439757,0.122
0.447438670510688,0.122
0.447438670510688,0.124
0.44747758635736,0.124
0.44747758635736,0.126
0.447487763338416,0.126
0.447487763338416,0.128
0.447519673322386,0.128
0.447519673322386,0.13
0.447565317741538,0.13
0.447565317741538,0.132
0.447566109946378,0.132
0.447566109946378,0.134
0.447583538175732,0.134
0.447583538175732,0.136
0.447593941091664,0.136
0.447593941091664,0.138
0.447597268814063,0.138
0.447597268814063,0.14
0.447634623570767,0.14
0.447634623570767,0.142
0.447664544512499,0.142
0.447664544512499,0.144
0.447668281015524,0.144
0.447668281015524,0.146
0.447673422863954,0.146
0.447673422863954,0.148
0.44768473501392,0.148
0.44768473501392,0.15
0.447691654186154,0.15
0.447691654186154,0.152
0.447720517575806,0.152
0.447720517575806,0.154
0.447722023838406,0.154
0.447722023838406,0.156
0.447739449923913,0.156
0.447739449923913,0.158
0.447744103903314,0.158
0.447744103903314,0.16
0.447817663275266,0.16
0.447817663275266,0.162
0.447862489822045,0.162
0.447862489822045,0.164
0.44786322540119,0.164
0.44786322540119,0.166
0.447883819354948,0.166
0.447883819354948,0.168
0.447919237671428,0.168
0.447919237671428,0.17
0.447929285601014,0.17
0.447929285601014,0.172
0.447995764336027,0.172
0.447995764336027,0.174
0.447996699560219,0.174
0.447996699560219,0.176
0.448095455002567,0.176
0.448095455002567,0.178
0.448101607992337,0.178
0.448101607992337,0.18
0.4481367720644,0.18
0.4481367720644,0.182
0.448184951706507,0.182
0.448184951706507,0.184
0.448235992524111,0.184
0.448235992524111,0.186
0.44826473155613,0.186
0.44826473155613,0.188
0.448268580303853,0.188
0.448268580303853,0.19
0.448447584415089,0.19
0.448447584415089,0.192
0.448585606715995,0.192
0.448585606715995,0.194
0.448776957434776,0.194
0.448776957434776,0.196
0.448948526991484,0.196
0.448948526991484,0.198
0.449242670659886,0.198
0.449242670659886,0.2
0.47491353668068,0.2
0.47491353668068,0.202
0.475310106901227,0.202
0.475310106901227,0.204
0.475371957427329,0.204
0.475371957427329,0.206
0.475381949520059,0.206
0.475381949520059,0.208
0.4753965232469,0.208
0.4753965232469,0.21
0.475407827767855,0.21
0.475407827767855,0.212
0.475420993501017,0.212
0.475420993501017,0.214
0.475424535175773,0.214
0.475424535175773,0.216
0.475426949391319,0.216
0.475426949391319,0.218
0.475430887035293,0.218
0.475430887035293,0.22
0.475432288569696,0.22
0.475432288569696,0.222
0.475434128489353,0.222
0.475434128489353,0.224
0.475436051943421,0.224
0.475436051943421,0.226
0.475438654304459,0.226
0.475438654304459,0.228
0.475439504379116,0.228
0.475439504379116,0.23
0.475447011610795,0.23
0.475447011610795,0.232
0.475448249003481,0.232
0.475448249003481,0.234
0.475448705542572,0.234
0.475448705542572,0.236
0.475448818524755,0.236
0.475448818524755,0.238
0.475449203757748,0.238
0.475449203757748,0.24
0.475450096340538,0.24
0.475450096340538,0.242
0.475450576583535,0.242
0.475450576583535,0.244
0.475450584660234,0.244
0.475450584660234,0.246
0.475451095881962,0.246
0.475451095881962,0.248
0.475451276946241,0.248
0.475451276946241,0.25
0.475451966843905,0.25
0.475451966843905,0.252
0.475452394299482,0.252
0.475452394299482,0.254
0.47545277981938,0.254
0.47545277981938,0.256
0.475453104189078,0.256
0.475453104189078,0.258
0.475453118400932,0.258
0.475453118400932,0.26
0.475453134008302,0.26
0.475453134008302,0.262
0.475453170008717,0.262
0.475453170008717,0.264
0.475453288669091,0.264
0.475453288669091,0.266
0.475453316805362,0.266
0.475453316805362,0.268
0.475453811359459,0.268
0.475453811359459,0.27
0.475454535671546,0.27
0.475454535671546,0.272
0.475454576873254,0.272
0.475454576873254,0.274
0.475454749345904,0.274
0.475454749345904,0.276
0.475455078923702,0.276
0.475455078923702,0.278
0.475455456164566,0.278
0.475455456164566,0.28
0.475455849317533,0.28
0.475455849317533,0.282
0.475455906596613,0.282
0.475455906596613,0.284
0.475456169610275,0.284
0.475456169610275,0.286
0.475456384705011,0.286
0.475456384705011,0.288
0.475456509947405,0.288
0.475456509947405,0.29
0.47545666239205,0.29
0.47545666239205,0.292
0.475456663687571,0.292
0.475456663687571,0.294
0.475456793370453,0.294
0.475456793370453,0.296
0.475456995247702,0.296
0.475456995247702,0.298
0.47545704322526,0.298
0.47545704322526,0.3
0.475457125466248,0.3
0.475457125466248,0.302
0.475457544815781,0.302
0.475457544815781,0.304
0.475457896526745,0.304
0.475457896526745,0.306
0.475458090646931,0.306
0.475458090646931,0.308
0.47545809674722,0.308
0.47545809674722,0.31
0.475458161777668,0.31
0.475458161777668,0.312
0.475458349141149,0.312
0.475458349141149,0.314
0.475458772997459,0.314
0.475458772997459,0.316
0.475458804455921,0.316
0.475458804455921,0.318
0.475458946820282,0.318
0.475458946820282,0.32
0.475459743865833,0.32
0.475459743865833,0.322
0.475460807256371,0.322
0.475460807256371,0.324
0.475461806795011,0.324
0.475461806795011,0.326
0.475462519599743,0.326
0.475462519599743,0.328
0.475462607847206,0.328
0.475462607847206,0.33
0.475462715901329,0.33
0.475462715901329,0.332
0.47546308256072,0.332
0.47546308256072,0.334
0.475463371977139,0.334
0.475463371977139,0.336
0.475464015182594,0.336
0.475464015182594,0.338
0.475464360735445,0.338
0.475464360735445,0.34
0.475466669655152,0.34
0.475466669655152,0.342
0.475468008664732,0.342
0.475468008664732,0.344
0.475468187286897,0.344
0.475468187286897,0.346
0.47546908441179,0.346
0.47546908441179,0.348
0.475469510220216,0.348
0.475469510220216,0.35
0.475469869652572,0.35
0.475469869652572,0.352
0.475473370970325,0.352
0.475473370970325,0.354
0.475474606341234,0.354
0.475474606341234,0.356
0.475476939182063,0.356
0.475476939182063,0.358
0.475477622678261,0.358
0.475477622678261,0.36
0.475480421270617,0.36
0.475480421270617,0.362
0.475481080734989,0.362
0.475481080734989,0.364
0.475481617342953,0.364
0.475481617342953,0.366
0.475482528957419,0.366
0.475482528957419,0.368
0.475482566988168,0.368
0.475482566988168,0.37
0.475484591253499,0.37
0.475484591253499,0.372
0.475487673826332,0.372
0.475487673826332,0.374
0.47549204999291,0.374
0.47549204999291,0.376
0.475502327984017,0.376
0.475502327984017,0.378
0.475503329121786,0.378
0.475503329121786,0.38
0.475504030605767,0.38
0.475504030605767,0.382
0.475504285591883,0.382
0.475504285591883,0.384
0.475505306187667,0.384
0.475505306187667,0.386
0.475505934635548,0.386
0.475505934635548,0.388
0.475513601421854,0.388
0.475513601421854,0.39
0.475514105864382,0.39
0.475514105864382,0.392
0.475522070414887,0.392
0.475522070414887,0.394
0.47553588467893,0.394
0.47553588467893,0.396
0.475541590905678,0.396
0.475541590905678,0.398
0.475542078398108,0.398
0.475542078398108,0.4
0.475550331141485,0.4
0.475550331141485,0.402
0.4755506308357,0.402
0.4755506308357,0.404
0.475555931990048,0.404
0.475555931990048,0.406
0.475561998390988,0.406
0.475561998390988,0.408
0.475647225948497,0.408
0.475647225948497,0.41
0.4756788778118,0.41
0.4756788778118,0.412
0.475687462353073,0.412
0.475687462353073,0.414
0.47572864001583,0.414
0.47572864001583,0.416
0.475784496779337,0.416
0.475784496779337,0.418
0.475806609850683,0.418
0.475806609850683,0.42
0.475939961058335,0.42
0.475939961058335,0.422
0.4760103457967,0.422
0.4760103457967,0.424
0.476071756097949,0.424
0.476071756097949,0.426
0.477135752235174,0.426
0.477135752235174,0.428
0.477393844685252,0.428
0.477393844685252,0.43
0.477658977931244,0.43
0.477658977931244,0.432
0.477674675800353,0.432
0.477674675800353,0.434
0.477698586203224,0.434
0.477698586203224,0.436
0.477791559273925,0.436
0.477791559273925,0.438
0.47781162298218,0.438
0.47781162298218,0.44
0.477905529369729,0.44
0.477905529369729,0.442
0.478231131774663,0.442
0.478231131774663,0.444
0.478284893720663,0.444
0.478284893720663,0.446
0.478412072313838,0.446
0.478412072313838,0.448
0.478506183454887,0.448
0.478506183454887,0.45
0.478526197540796,0.45
0.478526197540796,0.452
0.478557503978508,0.452
0.478557503978508,0.454
0.478715329034195,0.454
0.478715329034195,0.456
0.478723457168295,0.456
0.478723457168295,0.458
0.478787611835184,0.458
0.478787611835184,0.46
0.478795297545199,0.46
0.478795297545199,0.462
0.478950585507582,0.462
0.478950585507582,0.464
0.478991236348283,0.464
0.478991236348283,0.466
0.479055734041982,0.466
0.479055734041982,0.468
0.479204709472508,0.468
0.479204709472508,0.47
0.479256197962424,0.47
0.479256197962424,0.472
0.479288273179828,0.472
0.479288273179828,0.474
0.479297759601184,0.474
0.479297759601184,0.476
0.479298404146013,0.476
0.479298404146013,0.478
0.479384195716764,0.478
0.479384195716764,0.48
0.479441037738569,0.48
0.479441037738569,0.482
0.47966254227092,0.482
0.47966254227092,0.484
0.479682045244235,0.484
0.479682045244235,0.486
0.479717206165493,0.486
0.479717206165493,0.488
0.479739721832377,0.488
0.479739721832377,0.49
0.479742522931194,0.49
0.479742522931194,0.492
0.4798209308405,0.492
0.4798209308405,0.494
0.479824618980902,0.494
0.479824618980902,0.496
0.47986723433645,0.496
0.47986723433645,0.498
0.47989342583767,0.498
0.47989342583767,0.5
0.479911057211372,0.5
0.479911057211372,0.502
0.479939429522146,0.502
0.479939429522146,0.504
0.479953354145663,0.504
0.479953354145663,0.506
0.480025191805647,0.506
0.480025191805647,0.508
0.480059551937279,0.508
0.480059551937279,0.51
0.480089801854383,0.51
0.480089801854383,0.512
0.480111806227564,0.512
0.480111806227564,0.514
0.480121757273885,0.514
0.480121757273885,0.516
0.480137956520205,0.516
0.480137956520205,0.518
0.480147667807506,0.518
0.480147667807506,0.52
0.480176056164268,0.52
0.480176056164268,0.522
0.480202393403559,0.522
0.480202393403559,0.524
0.480264213652855,0.524
0.480264213652855,0.526
0.480325171306284,0.526
0.480325171306284,0.528
0.480340513647763,0.528
0.480340513647763,0.53
0.480340978376001,0.53
0.480340978376001,0.532
0.480354664332022,0.532
0.480354664332022,0.534
0.480429629610078,0.534
0.480429629610078,0.536
0.480436010534141,0.536
0.480436010534141,0.538
0.480524841179121,0.538
0.480524841179121,0.54
0.480617348826517,0.54
0.480617348826517,0.542
0.480618200653555,0.542
0.480618200653555,0.544
0.480685899332362,0.544
0.480685899332362,0.546
0.480706968027599,0.546
0.480706968027599,0.548
0.480715081843687,0.548
0.480715081843687,0.55
0.480715600889104,0.55
0.480715600889104,0.552
0.48073585482319,0.552
0.48073585482319,0.554
0.480813934756599,0.554
0.480813934756599,0.556
0.480906933391101,0.556
0.480906933391101,0.558
0.481029826480231,0.558
0.481029826480231,0.56
0.481053643365549,0.56
0.481053643365549,0.562
0.481114072330132,0.562
0.481114072330132,0.564
0.481136301710662,0.564
0.481136301710662,0.566
0.481168723217534,0.566
0.481168723217534,0.568
0.481185792562392,0.568
0.481185792562392,0.57
0.481310162068069,0.57
0.481310162068069,0.572
0.481332847677268,0.572
0.481332847677268,0.574
0.481355450115529,0.574
0.481355450115529,0.576
0.481396565158217,0.576
0.481396565158217,0.578
0.481502652047541,0.578
0.481502652047541,0.58
0.481545039828365,0.58
0.481545039828365,0.582
0.481574647684807,0.582
0.481574647684807,0.584
0.481593748076381,0.584
0.481593748076381,0.586
0.481607925280213,0.586
0.481607925280213,0.588
0.481740748637788,0.588
0.481740748637788,0.59
0.481870253285195,0.59
0.481870253285195,0.592
0.481968745822328,0.592
0.481968745822328,0.594
0.482445455861953,0.594
0.482445455861953,0.596
0.483257296091144,0.596
0.483257296091144,0.598
0.483322576009592,0.598
0.483322576009592,0.6
0.5121911523377,0.6
0.5121911523377,0.602
0.512192026985531,0.602
0.512192026985531,0.604
0.51219205932386,0.604
0.51219205932386,0.606
0.512198211504668,0.606
0.512198211504668,0.608
0.512198583403641,0.608
0.512198583403641,0.61
0.512198773938586,0.61
0.512198773938586,0.612
0.512200687615309,0.612
0.512200687615309,0.614
0.512201415341113,0.614
0.512201415341113,0.616
0.512203283694454,0.616
0.512203283694454,0.618
0.512203622752496,0.618
0.512203622752496,0.62
0.512204185947777,0.62
0.512204185947777,0.622
0.512206903981799,0.622
0.512206903981799,0.624
0.512206975728429,0.624
0.512206975728429,0.626
0.51220753668476,0.626
0.51220753668476,0.628
0.512209392034955,0.628
0.512209392034955,0.63
0.512217546040498,0.63
0.512217546040498,0.632
0.512220038629663,0.632
0.512220038629663,0.634
0.512221633646306,0.634
0.512221633646306,0.636
0.512222269782837,0.636
0.512222269782837,0.638
0.51222361892355,0.638
0.51222361892355,0.64
0.512225073708035,0.64
0.512225073708035,0.642
0.512227576412339,0.642
0.512227576412339,0.644
0.512227593022578,0.644
0.512227593022578,0.646
0.512228100561953,0.646
0.512228100561953,0.648
0.512228927934937,0.648
0.512228927934937,0.65
0.512229364884977,0.65
0.512229364884977,0.652
0.512230380709964,0.652
0.512230380709964,0.654
0.512230599897295,0.654
0.512230599897295,0.656
0.512231226395893,0.656
0.512231226395893,0.658
0.512231525577637,0.658
0.512231525577637,0.66
0.51223213260129,0.66
0.51223213260129,0.662
0.51223218877129,0.662
0.51223218877129,0.664
0.512232298949119,0.664
0.512232298949119,0.666
0.512232469916015,0.666
0.512232469916015,0.668
0.512232570955972,0.668
0.512232570955972,0.67
0.512233011367616,0.67
0.512233011367616,0.672
0.512233044935417,0.672
0.512233044935417,0.674
0.512234128519632,0.674
0.512234128519632,0.676
0.512234199234888,0.676
0.512234199234888,0.678
0.51223433919683,0.678
0.51223433919683,0.68
0.512234659409698,0.68
0.512234659409698,0.682
0.512234886991877,0.682
0.512234886991877,0.684
0.512235177379165,0.684
0.512235177379165,0.686
0.512235492583735,0.686
0.512235492583735,0.688
0.512235625241723,0.688
0.512235625241723,0.69
0.512235706106463,0.69
0.512235706106463,0.692
0.512235811008566,0.692
0.512235811008566,0.694
0.512235886881515,0.694
0.512235886881515,0.696
0.512236018785021,0.696
0.512236018785021,0.698
0.512236276930023,0.698
0.512236276930023,0.7
0.512236634890269,0.7
0.512236634890269,0.702
0.512236734394988,0.702
0.512236734394988,0.704
0.512236894461617,0.704
0.512236894461617,0.706
0.512236958575055,0.706
0.512236958575055,0.708
0.512237044105751,0.708
0.512237044105751,0.71
0.512237251789841,0.71
0.512237251789841,0.712
0.512237654656842,0.712
0.512237654656842,0.714
0.512237911069149,0.714
0.512237911069149,0.716
0.512237927799639,0.716
0.512237927799639,0.718
0.512238781864308,0.718
0.512238781864308,0.72
0.512238813172669,0.72
0.512238813172669,0.722
0.512238981251564,0.722
0.512238981251564,0.724
0.51223914079931,0.724
0.51223914079931,0.726
0.51223928161754,0.726
0.51223928161754,0.728
0.512239451882457,0.728
0.512239451882457,0.73
0.512239585474782,0.73
0.512239585474782,0.732
0.512239653653309,0.732
0.512239653653309,0.734
0.512239787201285,0.734
0.512239787201285,0.736
0.512240201175307,0.736
0.512240201175307,0.738
0.512240206191039,0.738
0.512240206191039,0.74
0.512240655018381,0.74
0.512240655018381,0.742
0.512240837246917,0.742
0.512240837246917,0.744
0.512241157329169,0.744
0.512241157329169,0.746
0.512241578526231,0.746
0.512241578526231,0.748
0.512242540067008,0.748
0.512242540067008,0.75
0.512242767283113,0.75
0.512242767283113,0.752
0.512243638750729,0.752
0.512243638750729,0.754
0.512243890691623,0.754
0.512243890691623,0.756
0.512244471507727,0.756
0.512244471507727,0.758
0.512244529268543,0.758
0.512244529268543,0.76
0.51224496922802,0.76
0.51224496922802,0.762
0.512245876224408,0.762
0.512245876224408,0.764
0.512246139179978,0.764
0.512246139179978,0.766
0.512246301267465,0.766
0.512246301267465,0.768
0.51224670627375,0.768
0.51224670627375,0.77
0.512247482733212,0.77
0.512247482733212,0.772
0.512247585997901,0.772
0.512247585997901,0.774
0.51224800683471,0.774
0.51224800683471,0.776
0.512248309347409,0.776
0.512248309347409,0.778
0.512248743162711,0.778
0.512248743162711,0.78
0.512249128406916,0.78
0.512249128406916,0.782
0.512249180221148,0.782
0.512249180221148,0.784
0.512250113001405,0.784
0.512250113001405,0.786
0.512250772462405,0.786
0.512250772462405,0.788
0.512250805088462,0.788
0.512250805088462,0.79
0.512251865378596,0.79
0.512251865378596,0.792
0.512253171116631,0.792
0.512253171116631,0.794
0.512254107500631,0.794
0.512254107500631,0.796
0.5122541747742,0.796
0.5122541747742,0.798
0.512257816002717,0.798
0.512257816002717,0.8
0.515155061334042,0.8
0.515155061334042,0.802
0.515187272277182,0.802
0.515187272277182,0.804
0.51521808849394,0.804
0.51521808849394,0.806
0.515220641566109,0.806
0.515220641566109,0.808
0.515234810943538,0.808
0.515234810943538,0.81
0.515236483455129,0.81
0.515236483455129,0.812
0.515238434124109,0.812
0.515238434124109,0.814
0.515238610086824,0.814
0.515238610086824,0.816
0.515239176974461,0.816
0.515239176974461,0.818
0.515239524409837,0.818
0.515239524409837,0.82
0.515239913617604,0.82
0.515239913617604,0.822
0.515240144356955,0.822
0.515240144356955,0.824
0.515240230900116,0.824
0.515240230900116,0.826
0.515240693168964,0.826
0.515240693168964,0.828
0.515240704343484,0.828
0.515240704343484,0.83
0.515240892658218,0.83
0.515240892658218,0.832
0.515241132637407,0.832
0.515241132637407,0.834
0.515241265284755,0.834
0.515241265284755,0.836
0.515241494277345,0.836
0.515241494277345,0.838
0.515241699680675,0.838
0.515241699680675,0.84
0.515241750817399,0.84
0.515241750817399,0.842
0.515241817616522,0.842
0.515241817616522,0.844
0.515242124739368,0.844
0.515242124739368,0.846
0.515242598317923,0.846
0.515242598317923,0.848
0.515242611618833,0.848
0.515242611618833,0.85
0.515242689357347,0.85
0.515242689357347,0.852
0.51524274720612,0.852
0.51524274720612,0.854
0.515242867058707,0.854
0.515242867058707,0.856
0.515243037551995,0.856
0.515243037551995,0.858
0.515243057935438,0.858
0.515243057935438,0.86
0.515243340510938,0.86
0.515243340510938,0.862
0.515243595355089,0.862
0.515243595355089,0.864
0.515243905099507,0.864
0.515243905099507,0.866
0.515243922947293,0.866
0.515243922947293,0.868
0.515244159472334,0.868
0.515244159472334,0.87
0.515244956159068,0.87
0.515244956159068,0.872
0.51524582549093,0.872
0.51524582549093,0.874
0.515246202550443,0.874
0.515246202550443,0.876
0.515246645085742,0.876
0.515246645085742,0.878
0.515247261905278,0.878
0.515247261905278,0.88
0.515247829708953,0.88
0.515247829708953,0.882
0.515248581952564,0.882
0.515248581952564,0.884
0.515248771681136,0.884
0.515248771681136,0.886
0.515248869024658,0.886
0.515248869024658,0.888
0.515249776601321,0.888
0.515249776601321,0.89
0.515249809524066,0.89
0.515249809524066,0.892
0.515250034441676,0.892
0.515250034441676,0.894
0.515250077573028,0.894
0.515250077573028,0.896
0.515250104118718,0.896
0.515250104118718,0.898
0.515250671912864,0.898
0.515250671912864,0.9
0.515251250246531,0.9
0.515251250246531,0.902
0.515252126778234,0.902
0.515252126778234,0.904
0.515252323050167,0.904
0.515252323050167,0.906
0.515252379535895,0.906
0.515252379535895,0.908
0.515253443601729,0.908
0.515253443601729,0.91
0.515253937169788,0.91
0.515253937169788,0.912
0.515254205217799,0.912
0.515254205217799,0.914
0.515254384606741,0.914
0.515254384606741,0.916
0.515254531181309,0.916
0.515254531181309,0.918
0.515254970984955,0.918
0.515254970984955,0.92
0.515255637471905,0.92
0.515255637471905,0.922
0.515255789281457,0.922
0.515255789281457,0.924
0.515256152439727,0.924
0.515256152439727,0.926
0.515256700230729,0.926
0.515256700230729,0.928
0.515257131179985,0.928
0.515257131179985,0.93
0.515257185070957,0.93
0.515257185070957,0.932
0.515257350819325,0.932
0.515257350819325,0.934
0.515257591617669,0.934
0.515257591617669,0.936
0.515258272739973,0.936
0.515258272739973,0.938
0.515259033180943,0.938
0.515259033180943,0.94
0.515259445494616,0.94
0.515259445494616,0.942
0.515261584130821,0.942
0.515261584130821,0.944
0.515262558412779,0.944
0.515262558412779,0.946
0.515262736400856,0.946
0.515262736400856,0.948
0.515262858399621,0.948
0.515262858399621,0.95
0.515262968579634,0.95
0.515262968579634,0.952
0.515263391837331,0.952
0.515263391837331,0.954
0.515263842465675,0.954
0.515263842465675,0.956
0.515263986081602,0.956
0.515263986081602,0.958
0.515264780238145,0.958
0.515264780238145,0.96
0.515265198999336,0.96
0.515265198999336,0.962
0.515266293418802,0.962
0.515266293418802,0.964
0.515267497986169,0.964
0.515267497986169,0.966
0.515267739993734,0.966
0.515267739993734,0.968
0.515269123773393,0.968
0.515269123773393,0.97
0.51526926975427,0.97
0.51526926975427,0.972
0.515269717437496,0.972
0.515269717437496,0.974
0.515270633683145,0.974
0.515270633683145,0.976
0.515271170904844,0.976
0.515271170904844,0.978
0.515275466328959,0.978
0.515275466328959,0.98
0.515277102358373,0.98
0.515277102358373,0.982
0.515277161537391,0.982
0.515277161537391,0.984
0.5152788710949,0.984
0.5152788710949,0.986
0.515282639020132,0.986
0.515282639020132,0.988
0.51528527176656,0.988
0.51528527176656,0.99
0.515287251637245,0.99
0.515287251637245,0.992
0.515287975790931,0.992
0.515287975790931,0.994
0.515290511452072,0.994
0.515290511452072,0.996
0.515292867123964,0.996
0.515292867123964,0.998
0.515300175280075,0.998
0.515300175280075,1
Inf,1


==> csvs/hf_adaptive_V10000.csv <==
-Inf,0
0.439891080098845,0
0.439891080098845,0.002
0.442695260717671,0.002
0.442695260717671,0.004
0.442722502162698,0.004
0.442722502162698,0.006
0.442728554264466,0.006
0.442728554264466,0.008
0.442728879699058,0.008
0.442728879699058,0.01
0.442729615656654,0.01
0.442729615656654,0.012
0.442740692743007,0.012
0.442740692743007,0.014
0.442753450872311,0.014
0.442753450872311,0.016
0.444327078776317,0.016
0.444327078776317,0.018
0.444671622023362,0.018
0.444671622023362,0.02
0.444695031189387,0.02
0.444695031189387,0.022
0.444863185177646,0.022
0.444863185177646,0.024
0.44513721071242,0.024
0.44513721071242,0.026
0.445151984494254,0.026
0.445151984494254,0.028
0.445170735738171,0.028
0.445170735738171,0.03
0.445380595601911,0.03
0.445380595601911,0.032
0.445381026596934,0.032
0.445381026596934,0.034
0.445862248582664,0.034
0.445862248582664,0.036
0.446070897034685,0.036
0.446070897034685,0.038
0.44609289784031,0.038
0.44609289784031,0.04
0.446196644828993,0.04
0.446196644828993,0.042
0.446268043260976,0.042
0.446268043260976,0.044
0.446292235038919,0.044
0.446292235038919,0.046
0.446303825133048,0.046
0.446303825133048,0.048
0.446336421595986,0.048
0.446336421595986,0.05
0.446441957609174,0.05
0.446441957609174,0.052
0.44659620066477,0.052
0.44659620066477,0.054
0.446709087772879,0.054
0.446709087772879,0.056
0.446734732086919,0.056
0.446734732086919,0.058
0.446872278670276,0.058
0.446872278670276,0.06
0.44689189506943,0.06
0.44689189506943,0.062
0.446961146194889,0.062
0.446961146194889,0.064
0.446983832520112,0.064
0.446983832520112,0.066
0.447017569842646,0.066
0.447017569842646,0.068
0.447080446616184,0.068
0.447080446616184,0.07
0.447115003527785,0.07
0.447115003527785,0.072
0.447147947604888,0.072
0.447147947604888,0.074
0.447178788360573,0.074
0.447178788360573,0.076
0.447194544900195,0.076
0.447194544900195,0.078
0.447240376935642,0.078
0.447240376935642,0.08
0.447246341151237,0.08
0.447246341151237,0.082
0.447372027252186,0.082
0.447372027252186,0.084
0.44750144627924,0.084
0.44750144627924,0.086
0.447511582115768,0.086
0.447511582115768,0.088
0.447568984708063,0.088
0.447568984708063,0.09
0.44760434643603,0.09
0.44760434643603,0.092
0.447609115463883,0.092
0.447609115463883,0.094
0.447655060204295,0.094
0.447655060204295,0.096
0.44772165462031,0.096
0.44772165462031,0.098
0.447724549390987,0.098
0.447724549390987,0.1
0.447734218794977,0.1
0.447734218794977,0.102
0.447762343959703,0.102
0.447762343959703,0.104
0.447774237481791,0.104
0.447774237481791,0.106
0.447774835261922,0.106
0.447774835261922,0.108
0.447785381181511,0.108
0.447785381181511,0.11
0.447800198563663,0.11
0.447800198563663,0.112
0.447859030147038,0.112
0.447859030147038,0.114
0.447931590687053,0.114
0.447931590687053,0.116
0.447939164306336,0.116
0.447939164306336,0.118
0.447965963473984,0.118
0.447965963473984,0.12
0.447995160935677,0.12
0.447995160935677,0.122
0.447997743947522,0.122
0.447997743947522,0.124
0.448102299431716,0.124
0.448102299431716,0.126
0.448105507675338,0.126
0.448105507675338,0.128
0.448134558535754,0.128
0.448134558535754,0.13
0.448148419095263,0.13
0.448148419095263,0.132
0.448167009946687,0.132
0.448167009946687,0.134
0.448167492943216,0.134
0.448167492943216,0.136
0.448200698280401,0.136
0.448200698280401,0.138
0.448203332408998,0.138
0.448203332408998,0.14
0.448223433641722,0.14
0.448223433641722,0.142
0.448224015975287,0.142
0.448224015975287,0.144
0.44824079462829,0.144
0.44824079462829,0.146
0.448246554705696,0.146
0.448246554705696,0.148
0.448275557418149,0.148
0.448275557418149,0.15
0.448316054546028,0.15
0.448316054546028,0.152
0.448317170181607,0.152
0.448317170181607,0.154
0.448322593477087,0.154
0.448322593477087,0.156
0.448329256998163,0.156
0.448329256998163,0.158
0.448371170797261,0.158
0.448371170797261,0.16
0.448415876692565,0.16
0.448415876692565,0.162
0.448416956137786,0.162
0.448416956137786,0.164
0.448450670023315,0.164
0.448450670023315,0.166
0.448459808193843,0.166
0.448459808193843,0.168
0.44847118931368,0.168
0.44847118931368,0.17
0.448483992551833,0.17
0.448483992551833,0.172
0.448537086059936,0.172
0.448537086059936,0.174
0.448649710447759,0.174
0.448649710447759,0.176
0.448656258860866,0.176
0.448656258860866,0.178
0.44865643101153,0.178
0.44865643101153,0.18
0.448738234070877,0.18
0.448738234070877,0.182
0.448820175839839,0.182
0.448820175839839,0.184
0.448821756109372,0.184
0.448821756109372,0.186
0.448896889039126,0.186
0.448896889039126,0.188
0.448898679811078,0.188
0.448898679811078,0.19
0.449106063014273,0.19
0.449106063014273,0.192
0.449193847043044,0.192
0.449193847043044,0.194
0.449403204506766,0.194
0.449403204506766,0.196
0.449551105829353,0.196
0.449551105829353,0.198
0.449834302314617,0.198
0.449834302314617,0.2
0.47556072361723,0.2
0.47556072361723,0.202
0.478439099253073,0.202
0.478439099253073,0.204
0.478461852883123,0.204
0.478461852883123,0.206
0.47846187691222,0.206
0.47846187691222,0.208
0.478476033768503,0.208
0.478476033768503,0.21
0.478489126299281,0.21
0.478489126299281,0.212
0.478490237328578,0.212
0.478490237328578,0.214
0.478493091888214,0.214
0.478493091888214,0.216
0.478507343855082,0.216
0.478507343855082,0.218
0.478544779684503,0.218
0.478544779684503,0.22
0.478641844575747,0.22
0.478641844575747,0.222
0.478709306861379,0.222
0.478709306861379,0.224
0.478718965507444,0.224
0.478718965507444,0.226
0.478862256547057,0.226
0.478862256547057,0.228
0.479929361704644,0.228
0.479929361704644,0.23
0.480180371071988,0.23
0.480180371071988,0.232
0.480189203842938,0.232
0.480189203842938,0.234
0.480243738506909,0.234
0.480243738506909,0.236
0.48028818533597,0.236
0.48028818533597,0.238
0.480315722861128,0.238
0.480315722861128,0.24
0.480331820166157,0.24
0.480331820166157,0.242
0.480586917360129,0.242
0.480586917360129,0.244
0.480661459998394,0.244
0.480661459998394,0.246
0.480773592314454,0.246
0.480773592314454,0.248
0.4807987507314,0.248
0.4807987507314,0.25
0.480843724554814,0.25
0.480843724554814,0.252
0.480879915953619,0.252
0.480879915953619,0.254
0.481032198211242,0.254
0.481032198211242,0.256
0.481034537756441,0.256
0.481034537756441,0.258
0.481044175878033,0.258
0.481044175878033,0.26
0.481088400816274,0.26
0.481088400816274,0.262
0.481193629577301,0.262
0.481193629577301,0.264
0.481209697480911,0.264
0.481209697480911,0.266
0.481305283193567,0.266
0.481305283193567,0.268
0.481366613896029,0.268
0.481366613896029,0.27
0.481450365249594,0.27
0.481450365249594,0.272
0.481451386649677,0.272
0.481451386649677,0.274
0.481488635675308,0.274
0.481488635675308,0.276
0.48149837980865,0.276
0.48149837980865,0.278
0.481563992553199,0.278
0.481563992553199,0.28
0.481596246203595,0.28
0.481596246203595,0.282
0.481780196447039,0.282
0.481780196447039,0.284
0.481783042726108,0.284
0.481783042726108,0.286
0.481786892171874,0.286
0.481786892171874,0.288
0.48182435610043,0.288
0.48182435610043,0.29
0.481844682550752,0.29
0.481844682550752,0.292
0.481848181582246,0.292
0.481848181582246,0.294
0.481895060655433,0.294
0.481895060655433,0.296
0.481939897699923,0.296
0.481939897699923,0.298
0.481954959297357,0.298
0.481954959297357,0.3
0.481965525118621,0.3
0.481965525118621,0.302
0.481980568822629,0.302
0.481980568822629,0.304
0.482034031012819,0.304
0.482034031012819,0.306
0.482068303941111,0.306
0.482068303941111,0.308
0.482084673950459,0.308
0.482084673950459,0.31
0.482111892824664,0.31
0.482111892824664,0.312
0.482163674443553,0.312
0.482163674443553,0.314
0.48217267723236,0.314
0.48217267723236,0.316
0.482173521537239,0.316
0.482173521537239,0.318
0.482190548570644,0.318
0.482190548570644,0.32
0.482221764908492,0.32
0.482221764908492,0.322
0.482253860572758,0.322
0.482253860572758,0.324
0.482293419650135,0.324
0.482293419650135,0.326
0.482297600759672,0.326
0.482297600759672,0.328
0.48232023252033,0.328
0.48232023252033,0.33
0.4823643402632,0.33
0.4823643402632,0.332
0.482384526123896,0.332
0.482384526123896,0.334
0.482384806349672,0.334
0.482384806349672,0.336
0.48238726237392,0.336
0.48238726237392,0.338
0.482520556747436,0.338
0.482520556747436,0.34
0.482536624778236,0.34
0.482536624778236,0.342
0.482565467442053,0.342
0.482565467442053,0.344
0.482581781608612,0.344
0.482581781608612,0.346
0.482596847450415,0.346
0.482596847450415,0.348
0.482647992267208,0.348
0.482647992267208,0.35
0.48265920149776,0.35
0.48265920149776,0.352
0.482678174756991,0.352
0.482678174756991,0.354
0.482689851580002,0.354
0.482689851580002,0.356
0.482725974772166,0.356
0.482725974772166,0.358
0.482837684437114,0.358
0.482837684437114,0.36
0.482878452796313,0.36
0.482878452796313,0.362
0.482908485833075,0.362
0.482908485833075,0.364
0.482951598489423,0.364
0.482951598489423,0.366
0.483035384787888,0.366
0.483035384787888,0.368
0.48305616904183,0.368
0.48305616904183,0.37
0.48305687264998,0.37
0.48305687264998,0.372
0.48308213330858,0.372
0.48308213330858,0.374
0.483113386490911,0.374
0.483113386490911,0.376
0.483185294955107,0.376
0.483185294955107,0.378
0.483245581176775,0.378
0.483245581176775,0.38
0.483252526329484,0.38
0.483252526329484,0.382
0.483347416456946,0.382
0.483347416456946,0.384
0.483347614174143,0.384
0.483347614174143,0.386
0.483370100088937,0.386
0.483370100088937,0.388
0.483407217948866,0.388
0.483407217948866,0.39
0.483451651830263,0.39
0.483451651830263,0.392
0.483612841756864,0.392
0.483612841756864,0.394
0.484063587948033,0.394
0.484063587948033,0.396
0.48460734144602,0.396
0.48460734144602,0.398
0.484682923022942,0.398
0.484682923022942,0.4
0.489332001143619,0.4
0.489332001143619,0.402
0.489345014765257,0.402
0.489345014765257,0.404
0.489349191867447,0.404
0.489349191867447,0.406
0.489364572884288,0.406
0.489364572884288,0.408
0.489373414008224,0.408
0.489373414008224,0.41
0.489377626501664,0.41
0.489377626501664,0.412
0.489378135276763,0.412
0.489378135276763,0.414
0.489379145992517,0.414
0.489379145992517,0.416
0.489380391909477,0.416
0.489380391909477,0.418
0.489383611005772,0.418
0.489383611005772,0.42
0.48938498484576,0.42
0.48938498484576,0.422
0.489390025718202,0.422
0.489390025718202,0.424
0.489390123286901,0.424
0.489390123286901,0.426
0.489393190671214,0.426
0.489393190671214,0.428
0.489397557377326,0.428
0.489397557377326,0.43
0.489400879500813,0.43
0.489400879500813,0.432
0.489401691071047,0.432
0.489401691071047,0.434
0.489403344037741,0.434
0.489403344037741,0.436
0.489403555422945,0.436
0.489403555422945,0.438
0.489404450852061,0.438
0.489404450852061,0.44
0.489405019130633,0.44
0.489405019130633,0.442
0.489406615923853,0.442
0.489406615923853,0.444
0.489406902979218,0.444
0.489406902979218,0.446
0.489407019096698,0.446
0.489407019096698,0.448
0.489408408527097,0.448
0.489408408527097,0.45
0.489408534417298,0.45
0.489408534417298,0.452
0.489410805587347,0.452
0.489410805587347,0.454
0.489411057976282,0.454
0.489411057976282,0.456
0.48941127614407,0.456
0.48941127614407,0.458
0.489411472610299,0.458
0.489411472610299,0.46
0.489411722894747,0.46
0.489411722894747,0.462
0.489411837032008,0.462
0.489411837032008,0.464
0.489411849469834,0.464
0.489411849469834,0.466
0.489412054431723,0.466
0.489412054431723,0.468
0.489413174608938,0.468
0.489413174608938,0.47
0.489413391601798,0.47
0.489413391601798,0.472
0.489413884112619,0.472
0.489413884112619,0.474
0.489415509270271,0.474
0.489415509270271,0.476
0.489415511277104,0.476
0.489415511277104,0.478
0.489416518510044,0.478
0.489416518510044,0.48
0.489416838566157,0.48
0.489416838566157,0.482
0.489417092515,0.482
0.489417092515,0.484
0.489417697223999,0.484
0.489417697223999,0.486
0.489418366029552,0.486
0.489418366029552,0.488
0.4894184430661,0.488
0.4894184430661,0.49
0.489418697982574,0.49
0.489418697982574,0.492
0.489419373695674,0.492
0.489419373695674,0.494
0.489419385739146,0.494
0.489419385739146,0.496
0.489419515772165,0.496
0.489419515772165,0.498
0.489419546018127,0.498
0.489419546018127,0.5
0.489419769704741,0.5
0.489419769704741,0.502
0.489419823393826,0.502
0.489419823393826,0.504
0.489420065866166,0.504
0.489420065866166,0.506
0.489420088606618,0.506
0.489420088606618,0.508
0.489420634986704,0.508
0.489420634986704,0.51
0.489420665521055,0.51
0.489420665521055,0.512
0.489420863050693,0.512
0.489420863050693,0.514
0.489421085376064,0.514
0.489421085376064,0.516
0.489421159695554,0.516
0.489421159695554,0.518
0.48942134347671,0.518
0.48942134347671,0.52
0.489421450883053,0.52
0.489421450883053,0.522
0.489421525979599,0.522
0.489421525979599,0.524
0.489421632961811,0.524
0.489421632961811,0.526
0.489421654435796,0.526
0.489421654435796,0.528
0.489421734118994,0.528
0.489421734118994,0.53
0.489421939048314,0.53
0.489421939048314,0.532
0.489422154783142,0.532
0.489422154783142,0.534
0.489422173703542,0.534
0.489422173703542,0.536
0.489422263107446,0.536
0.489422263107446,0.538
0.489422340665161,0.538
0.489422340665161,0.54
0.489422452835125,0.54
0.489422452835125,0.542
0.489422981888451,0.542
0.489422981888451,0.544
0.489423026731984,0.544
0.489423026731984,0.546
0.489423116942098,0.546
0.489423116942098,0.548
0.489423674931117,0.548
0.489423674931117,0.55
0.489423681871608,0.55
0.489423681871608,0.552
0.489423693460971,0.552
0.489423693460971,0.554
0.489423765004982,0.554
0.489423765004982,0.556
0.489423794196362,0.556
0.489423794196362,0.558
0.489423830181069,0.558
0.489423830181069,0.56
0.489423838652831,0.56
0.489423838652831,0.562
0.48942441919309,0.562
0.48942441919309,0.564
0.4894248823358,0.564
0.4894248823358,0.566
0.489424906463302,0.566
0.489424906463302,0.568
0.489425275612408,0.568
0.489425275612408,0.57
0.489425377682543,0.57
0.489425377682543,0.572
0.489425595104444,0.572
0.489425595104444,0.574
0.4894256999404,0.574
0.4894256999404,0.576
0.489425862747124,0.576
0.489425862747124,0.578
0.489426094477104,0.578
0.489426094477104,0.58
0.489426248337936,0.58
0.489426248337936,0.582
0.48942633195924,0.582
0.48942633195924,0.584
0.489427616602589,0.584
0.489427616602589,0.586
0.489427923982412,0.586
0.489427923982412,0.588
0.489428288482424,0.588
0.489428288482424,0.59
0.489428523346687,0.59
0.489428523346687,0.592
0.489429840451484,0.592
0.489429840451484,0.594
0.489430029786068,0.594
0.489430029786068,0.596
0.489430624493467,0.596
0.489430624493467,0.598
0.489432565060437,0.598
0.489432565060437,0.6
0.522469966480852,0.6
0.522469966480852,0.602
0.522493294774816,0.602
0.522493294774816,0.604
0.522495803848757,0.604
0.522495803848757,0.606
0.522497991767378,0.606
0.522497991767378,0.608
0.522501903983138,0.608
0.522501903983138,0.61
0.522502613909436,0.61
0.522502613909436,0.612
0.522504132154121,0.612
0.522504132154121,0.614
0.522508540887746,0.614
0.522508540887746,0.616
0.522510514039558,0.616
0.522510514039558,0.618
0.522511002857714,0.618
0.522511002857714,0.62
0.522511520096382,0.62
0.522511520096382,0.622
0.522511820155675,0.622
0.522511820155675,0.624
0.522512272324654,0.624
0.522512272324654,0.626
0.522512872675993,0.626
0.522512872675993,0.628
0.522513109131491,0.628
0.522513109131491,0.63
0.522513716128902,0.63
0.522513716128902,0.632
0.522513946110437,0.632
0.522513946110437,0.634
0.522514087623074,0.634
0.522514087623074,0.636
0.522514782400993,0.636
0.522514782400993,0.638
0.5225152876211,0.638
0.5225152876211,0.64
0.522516700396163,0.64
0.522516700396163,0.642
0.522517182749471,0.642
0.522517182749471,0.644
0.522518881747806,0.644
0.522518881747806,0.646
0.522520026533699,0.646
0.522520026533699,0.648
0.522520181931834,0.648
0.522520181931834,0.65
0.522520304572463,0.65
0.522520304572463,0.652
0.522522314523457,0.652
0.522522314523457,0.654
0.522522351098476,0.654
0.522522351098476,0.656
0.522522586276446,0.656
0.522522586276446,0.658
0.522522785846869,0.658
0.522522785846869,0.66
0.522523534496766,0.66
0.522523534496766,0.662
0.522524038194123,0.662
0.522524038194123,0.664
0.522524482125862,0.664
0.522524482125862,0.666
0.522524738698556,0.666
0.522524738698556,0.668
0.522525255381933,0.668
0.522525255381933,0.67
0.522525378380551,0.67
0.522525378380551,0.672
0.522525558723789,0.672
0.522525558723789,0.674
0.522525772947293,0.674
0.522525772947293,0.676
0.52252654875396,0.676
0.52252654875396,0.678
0.522526858535402,0.678
0.522526858535402,0.68
0.52252758967744,0.68
0.52252758967744,0.682
0.522528258940946,0.682
0.522528258940946,0.684
0.522528514433446,0.684
0.522528514433446,0.686
0.52252854415735,0.686
0.52252854415735,0.688
0.522528906052002,0.688
0.522528906052002,0.69
0.522529271139234,0.69
0.522529271139234,0.692
0.522529487346841,0.692
0.522529487346841,0.694
0.522529944903755,0.694
0.522529944903755,0.696
0.5225300442645,0.696
0.5225300442645,0.698
0.52253033757756,0.698
0.52253033757756,0.7
0.522530463175485,0.7
0.522530463175485,0.702
0.522530470763446,0.702
0.522530470763446,0.704
0.522530627351689,0.704
0.522530627351689,0.706
0.522531069046078,0.706
0.522531069046078,0.708
0.52253120652317,0.708
0.52253120652317,0.71
0.522531626112342,0.71
0.522531626112342,0.712
0.522531700010064,0.712
0.522531700010064,0.714
0.522531748474699,0.714
0.522531748474699,0.716
0.522531780063915,0.716
0.522531780063915,0.718
0.522531834300427,0.718
0.522531834300427,0.72
0.522531935075104,0.72
0.522531935075104,0.722
0.522531944653526,0.722
0.522531944653526,0.724
0.522532150271171,0.724
0.522532150271171,0.726
0.522532164246834,0.726
0.522532164246834,0.728
0.52253267392632,0.728
0.52253267392632,0.73
0.522532679013637,0.73
0.522532679013637,0.732
0.522533160868023,0.732
0.522533160868023,0.734
0.522533235302747,0.734
0.522533235302747,0.736
0.52253326963035,0.736
0.52253326963035,0.738
0.522533302115765,0.738
0.522533302115765,0.74
0.52253360953482,0.74
0.52253360953482,0.742
0.522533867404695,0.742
0.522533867404695,0.744
0.52253387211745,0.744
0.52253387211745,0.746
0.522533899099325,0.746
0.522533899099325,0.748
0.522534638937748,0.748
0.522534638937748,0.75
0.522534754893432,0.75
0.522534754893432,0.752
0.522535218954836,0.752
0.522535218954836,0.754
0.522535592309102,0.754
0.522535592309102,0.756
0.522535620462215,0.756
0.522535620462215,0.758
0.522535923419899,0.758
0.522535923419899,0.76
0.522536469260659,0.76
0.522536469260659,0.762
0.522536760254237,0.762
0.522536760254237,0.764
0.522537065962226,0.764
0.522537065962226,0.766
0.52253717496337,0.766
0.52253717496337,0.768
0.522537666420538,0.768
0.522537666420538,0.77
0.522537883990595,0.77
0.522537883990595,0.772
0.522537902544607,0.772
0.522537902544607,0.774
0.522538001200171,0.774
0.522538001200171,0.776
0.52253804053005,0.776
0.52253804053005,0.778
0.52253920845577,0.778
0.52253920845577,0.78
0.52253934614891,0.78
0.52253934614891,0.782
0.522539790121588,0.782
0.522539790121588,0.784
0.522541861369666,0.784
0.522541861369666,0.786
0.522543256342174,0.786
0.522543256342174,0.788
0.522543408685741,0.788
0.522543408685741,0.79
0.52254483712872,0.79
0.52254483712872,0.792
0.522545580548338,0.792
0.522545580548338,0.794
0.522546219034841,0.794
0.522546219034841,0.796
0.522546703696224,0.796
0.522546703696224,0.798
0.522549976758257,0.798
0.522549976758257,0.8
0.525076457483271,0.8
0.525076457483271,0.802
0.525085309457846,0.802
0.525085309457846,0.804
0.525086213352761,0.804
0.525086213352761,0.806
0.525091359529186,0.806
0.525091359529186,0.808
0.525094666822506,0.808
0.525094666822506,0.81
0.525094741277101,0.81
0.525094741277101,0.812
0.525097143502909,0.812
0.525097143502909,0.814
0.525100195353583,0.814
0.525100195353583,0.816
0.525101570244583,0.816
0.525101570244583,0.818
0.5251033268381,0.818
0.5251033268381,0.82
0.525104260260963,0.82
0.525104260260963,0.822
0.525105559231749,0.822
0.525105559231749,0.824
0.525105911645501,0.824
0.525105911645501,0.826
0.525106111335136,0.826
0.525106111335136,0.828
0.525106227010775,0.828
0.525106227010775,0.83
0.525107406109198,0.83
0.525107406109198,0.832
0.525110014033685,0.832
0.525110014033685,0.834
0.525111371435054,0.834
0.525111371435054,0.836
0.525112673414712,0.836
0.525112673414712,0.838
0.525112845363905,0.838
0.525112845363905,0.84
0.525113266155016,0.84
0.525113266155016,0.842
0.525113909342764,0.842
0.525113909342764,0.844
0.525113909373214,0.844
0.525113909373214,0.846
0.525114192757859,0.846
0.525114192757859,0.848
0.525114205002227,0.848
0.525114205002227,0.85
0.525114626948212,0.85
0.525114626948212,0.852
0.525114669527799,0.852
0.525114669527799,0.854
0.525114964526978,0.854
0.525114964526978,0.856
0.52511515793356,0.856
0.52511515793356,0.858
0.525115556330238,0.858
0.525115556330238,0.86
0.525115741311269,0.86
0.525115741311269,0.862
0.525116143661676,0.862
0.525116143661676,0.864
0.5251165290342,0.864
0.5251165290342,0.866
0.525117518948222,0.866
0.525117518948222,0.868
0.525117738471079,0.868
0.525117738471079,0.87
0.52511806716508,0.87
0.52511806716508,0.872
0.525118498310816,0.872
0.525118498310816,0.874
0.525119078862566,0.874
0.525119078862566,0.876
0.525119095363423,0.876
0.525119095363423,0.878
0.525119380796035,0.878
0.525119380796035,0.88
0.525119434638858,0.88
0.525119434638858,0.882
0.525119621385468,0.882
0.525119621385468,0.884
0.525119697980283,0.884
0.525119697980283,0.886
0.525119722345981,0.886
0.525119722345981,0.888
0.525119962864853,0.888
0.525119962864853,0.89
0.525120215068307,0.89
0.525120215068307,0.892
0.52512058071765,0.892
0.52512058071765,0.894
0.525120803779762,0.894
0.525120803779762,0.896
0.525120881892315,0.896
0.525120881892315,0.898
0.525121037698446,0.898
0.525121037698446,0.9
0.525121051963285,0.9
0.525121051963285,0.902
0.525121530917134,0.902
0.525121530917134,0.904
0.52512176609104,0.904
0.52512176609104,0.906
0.525121809933047,0.906
0.525121809933047,0.908
0.52512197549762,0.908
0.52512197549762,0.91
0.52512210528745,0.91
0.52512210528745,0.912
0.525122321703626,0.912
0.525122321703626,0.914
0.525122545179269,0.914
0.525122545179269,0.916
0.525122832876385,0.916
0.525122832876385,0.918
0.525122881851592,0.918
0.525122881851592,0.92
0.525122892033021,0.92
0.525122892033021,0.922
0.525122993271598,0.922
0.525122993271598,0.924
0.52512304858719,0.924
0.52512304858719,0.926
0.525123161601763,0.926
0.525123161601763,0.928
0.525123184065601,0.928
0.525123184065601,0.93
0.525123410117555,0.93
0.525123410117555,0.932
0.525123422167854,0.932
0.525123422167854,0.934
0.525123461045488,0.934
0.525123461045488,0.936
0.52512360884688,0.936
0.52512360884688,0.938
0.525123826394026,0.938
0.525123826394026,0.94
0.525123887502951,0.94
0.525123887502951,0.942
0.525123922819533,0.942
0.525123922819533,0.944
0.525124090760731,0.944
0.525124090760731,0.946
0.525124126916581,0.946
0.525124126916581,0.948
0.525124189034214,0.948
0.525124189034214,0.95
0.525124448019295,0.95
0.525124448019295,0.952
0.525124485980644,0.952
0.525124485980644,0.954
0.52512509657427,0.954
0.52512509657427,0.956
0.525125303501104,0.956
0.525125303501104,0.958
0.525125563218573,0.958
0.525125563218573,0.96
0.525125701170123,0.96
0.525125701170123,0.962
0.525125708866039,0.962
0.525125708866039,0.964
0.525125758134999,0.964
0.525125758134999,0.966
0.52512585628862,0.966
0.52512585628862,0.968
0.525125928097806,0.968
0.525125928097806,0.97
0.525126064944218,0.97
0.525126064944218,0.972
0.525126352401925,0.972
0.525126352401925,0.974
0.525126636987399,0.974
0.525126636987399,0.976
0.525127065300897,0.976
0.525127065300897,0.978
0.525127074483277,0.978
0.525127074483277,0.98
0.525127934585731,0.98
0.525127934585731,0.982
0.52512876557976,0.982
0.52512876557976,0.984
0.525128963074957,0.984
0.525128963074957,0.986
0.525129144441494,0.986
0.525129144441494,0.988
0.525129187877015,0.988
0.525129187877015,0.99
0.525129386075392,0.99
0.525129386075392,0.992
0.525129470240737,0.992
0.525129470240737,0.994
0.525131659703177,0.994
0.525131659703177,0.996
0.525131834806993,0.996
0.525131834806993,0.998
0.525134371932181,0.998
0.525134371932181,1
Inf,1


==> csvs/hf_fixed_re_V1000.csv <==
-Inf,0
0.489280703623364,0
0.489280703623364,0.002
0.490037216189133,0.002
0.490037216189133,0.004
0.490139714757578,0.004
0.490139714757578,0.006
0.49015690306849,0.006
0.49015690306849,0.008
0.49074681097513,0.008
0.49074681097513,0.01
0.49105260502569,0.01
0.49105260502569,0.012
0.491183955822564,0.012
0.491183955822564,0.014
0.492048113816998,0.014
0.492048113816998,0.016
0.492153050429596,0.016
0.492153050429596,0.018
0.492442197164871,0.018
0.492442197164871,0.02
0.49268329820443,0.02
0.49268329820443,0.022
0.492698676198602,0.022
0.492698676198602,0.024
0.492734878608322,0.024
0.492734878608322,0.026
0.493085476480738,0.026
0.493085476480738,0.028
0.493399994558848,0.028
0.493399994558848,0.03
0.493417682238409,0.03
0.493417682238409,0.032
0.493537476321796,0.032
0.493537476321796,0.034
0.493677712735564,0.034
0.493677712735564,0.036
0.493849003640087,0.036
0.493849003640087,0.038
0.493893922062688,0.038
0.493893922062688,0.04
0.493928372144416,0.04
0.493928372144416,0.042
0.494066927279021,0.042
0.494066927279021,0.044
0.494110165097309,0.044
0.494110165097309,0.046
0.494246531777359,0.046
0.494246531777359,0.048
0.494316170614668,0.048
0.494316170614668,0.05
0.494369614342053,0.05
0.494369614342053,0.052
0.494488913399602,0.052
0.494488913399602,0.054
0.494518486641442,0.054
0.494518486641442,0.056
0.494685426082701,0.056
0.494685426082701,0.058
0.494742148918647,0.058
0.494742148918647,0.06
0.494790235626961,0.06
0.494790235626961,0.062
0.494810892834373,0.062
0.494810892834373,0.064
0.494947644560152,0.064
0.494947644560152,0.066
0.494958169358126,0.066
0.494958169358126,0.068
0.495007163914491,0.068
0.495007163914491,0.07
0.495010386745974,0.07
0.495010386745974,0.072
0.495100468504125,0.072
0.495100468504125,0.074
0.495135441847412,0.074
0.495135441847412,0.076
0.495136198413311,0.076
0.495136198413311,0.078
0.495208827815987,0.078
0.495208827815987,0.08
0.49521347077589,0.08
0.49521347077589,0.082
0.495312221529439,0.082
0.495312221529439,0.084
0.495435901795786,0.084
0.495435901795786,0.086
0.495467049591865,0.086
0.495467049591865,0.088
0.495572558780612,0.088
0.495572558780612,0.09
0.495596803956182,0.09
0.495596803956182,0.092
0.495637622570365,0.092
0.495637622570365,0.094
0.495671734089205,0.094
0.495671734089205,0.096
0.495735535224568,0.096
0.495735535224568,0.098
0.495767475555451,0.098
0.495767475555451,0.1
0.495768474171553,0.1
0.495768474171553,0.102
0.495816273052826,0.102
0.495816273052826,0.104
0.495850622884934,0.104
0.495850622884934,0.106
0.495860126552577,0.106
0.495860126552577,0.108
0.495902795891132,0.108
0.495902795891132,0.11
0.495925572761015,0.11
0.495925572761015,0.112
0.495943903750624,0.112
0.495943903750624,0.114
0.4959947591073,0.114
0.4959947591073,0.116
0.496003105729027,0.116
0.496003105729027,0.118
0.496067713253749,0.118
0.496067713253749,0.12
0.496084380366857,0.12
0.496084380366857,0.122
0.496085685369413,0.122
0.496085685369413,0.124
0.496189986763848,0.124
0.496189986763848,0.126
0.496190036347706,0.126
0.496190036347706,0.128
0.496218639830256,0.128
0.496218639830256,0.13
0.496248281516157,0.13
0.496248281516157,0.132
0.496263859270893,0.132
0.496263859270893,0.134
0.496268144724123,0.134
0.496268144724123,0.136
0.496269016014294,0.136
0.496269016014294,0.138
0.496271965710147,0.138
0.496271965710147,0.14
0.496311061765502,0.14
0.496311061765502,0.142
0.496321639112335,0.142
0.496321639112335,0.144
0.496336120297787,0.144
0.496336120297787,0.146
0.496347378037393,0.146
0.496347378037393,0.148
0.496368918364538,0.148
0.496368918364538,0.15
0.49641916270776,0.15
0.49641916270776,0.152
0.496517395255556,0.152
0.496517395255556,0.154
0.49659890008008,0.154
0.49659890008008,0.156
0.496618029751958,0.156
0.496618029751958,0.158
0.496644095823893,0.158
0.496644095823893,0.16
0.496672054039572,0.16
0.496672054039572,0.162
0.496692380819866,0.162
0.496692380819866,0.164
0.496778840362765,0.164
0.496778840362765,0.166
0.496784255231597,0.166
0.496784255231597,0.168
0.496826084337877,0.168
0.496826084337877,0.17
0.496858106613393,0.17
0.496858106613393,0.172
0.496889997774431,0.172
0.496889997774431,0.174
0.497018203780867,0.174
0.497018203780867,0.176
0.497026238707121,0.176
0.497026238707121,0.178
0.497037209759948,0.178
0.497037209759948,0.18
0.497090747944113,0.18
0.497090747944113,0.182
0.49710981200161,0.182
0.49710981200161,0.184
0.497253727067586,0.184
0.497253727067586,0.186
0.497267175649114,0.186
0.497267175649114,0.188
0.497377014393709,0.188
0.497377014393709,0.19
0.497461943039083,0.19
0.497461943039083,0.192
0.497506672742558,0.192
0.497506672742558,0.194
0.497530432286254,0.194
0.497530432286254,0.196
0.498045285784021,0.196
0.498045285784021,0.198
0.498129759834326,0.198
0.498129759834326,0.2
0.499617663337768,0.2
0.499617663337768,0.202
0.499915463619299,0.202
0.499915463619299,0.204
0.499941594055521,0.204
0.499941594055521,0.206
0.500027823208674,0.206
0.500027823208674,0.208
0.500032201153279,0.208
0.500032201153279,0.21
0.500071081521504,0.21
0.500071081521504,0.212
0.50050884281056,0.212
0.50050884281056,0.214
0.501308043682908,0.214
0.501308043682908,0.216
0.501517123568698,0.216
0.501517123568698,0.218
0.501807685329056,0.218
0.501807685329056,0.22
0.502498475458861,0.22
0.502498475458861,0.222
0.502679749935737,0.222
0.502679749935737,0.224
0.502896647237272,0.224
0.502896647237272,0.226
0.502976558271406,0.226
0.502976558271406,0.228
0.50350149030996,0.228
0.50350149030996,0.23
0.503527521681046,0.23
0.503527521681046,0.232
0.503632574276267,0.232
0.503632574276267,0.234
0.503752183892947,0.234
0.503752183892947,0.236
0.503974847723166,0.236
0.503974847723166,0.238
0.504177294664415,0.238
0.504177294664415,0.24
0.504195103487714,0.24
0.504195103487714,0.242
0.504320580968068,0.242
0.504320580968068,0.244
0.504377641579748,0.244
0.504377641579748,0.246
0.504421548906557,0.246
0.504421548906557,0.248
0.504431792732138,0.248
0.504431792732138,0.25
0.504438852283413,0.25
0.504438852283413,0.252
0.504524204169758,0.252
0.504524204169758,0.254
0.504569087717214,0.254
0.504569087717214,0.256
0.504584246348611,0.256
0.504584246348611,0.258
0.504643295996886,0.258
0.504643295996886,0.26
0.50468011792222,0.26
0.50468011792222,0.262
0.504785525488351,0.262
0.504785525488351,0.264
0.504912563374156,0.264
0.504912563374156,0.266
0.504972779464598,0.266
0.504972779464598,0.268
0.505067970448838,0.268
0.505067970448838,0.27
0.505071960343111,0.27
0.505071960343111,0.272
0.505142623245306,0.272
0.505142623245306,0.274
0.505206143224476,0.274
0.505206143224476,0.276
0.505207494708333,0.276
0.505207494708333,0.278
0.505224599636523,0.278
0.505224599636523,0.28
0.505265667796396,0.28
0.505265667796396,0.282
0.505273120609714,0.282
0.505273120609714,0.284
0.505380722781633,0.284
0.505380722781633,0.286
0.505395133567995,0.286
0.505395133567995,0.288
0.505526995196381,0.288
0.505526995196381,0.29
0.505527254409339,0.29
0.505527254409339,0.292
0.50556103649875,0.292
0.50556103649875,0.294
0.505586248561612,0.294
0.505586248561612,0.296
0.505639006816174,0.296
0.505639006816174,0.298
0.505653582074655,0.298
0.505653582074655,0.3
0.505677780434305,0.3
0.505677780434305,0.302
0.505717991886439,0.302
0.505717991886439,0.304
0.505735842930874,0.304
0.505735842930874,0.306
0.505753512386119,0.306
0.505753512386119,0.308
0.505841818615966,0.308
0.505841818615966,0.31
0.505870374352349,0.31
0.505870374352349,0.312
0.505904394247147,0.312
0.505904394247147,0.314
0.505942120683392,0.314
0.505942120683392,0.316
0.505977124905733,0.316
0.505977124905733,0.318
0.505994753950528,0.318
0.505994753950528,0.32
0.505996193328082,0.32
0.505996193328082,0.322
0.506014632364086,0.322
0.506014632364086,0.324
0.506034096494339,0.324
0.506034096494339,0.326
0.506050630484179,0.326
0.506050630484179,0.328
0.506086914730768,0.328
0.506086914730768,0.33
0.506167462463263,0.33
0.506167462463263,0.332
0.506179973925579,0.332
0.506179973925579,0.334
0.506252756879177,0.334
0.506252756879177,0.336
0.5062771692036,0.336
0.5062771692036,0.338
0.506293852643517,0.338
0.506293852643517,0.34
0.506315535460805,0.34
0.506315535460805,0.342
0.50632856698197,0.342
0.50632856698197,0.344
0.506341090621393,0.344
0.506341090621393,0.346
0.506403200651105,0.346
0.506403200651105,0.348
0.506476558762145,0.348
0.506476558762145,0.35
0.506476780746474,0.35
0.506476780746474,0.352
0.506589674703977,0.352
0.506589674703977,0.354
0.506630405910149,0.354
0.506630405910149,0.356
0.506655960193963,0.356
0.506655960193963,0.358
0.506659869396211,0.358
0.506659869396211,0.36
0.506668884617466,0.36
0.506668884617466,0.362
0.506689207455961,0.362
0.506689207455961,0.364
0.506749143305357,0.364
0.506749143305357,0.366
0.50679745511253,0.366
0.50679745511253,0.368
0.506824965001473,0.368
0.506824965001473,0.37
0.506901277357191,0.37
0.506901277357191,0.372
0.506977187711976,0.372
0.506977187711976,0.374
0.507008790772195,0.374
0.507008790772195,0.376
0.507016230867636,0.376
0.507016230867636,0.378
0.507098360828846,0.378
0.507098360828846,0.38
0.507224548653974,0.38
0.507224548653974,0.382
0.507353578646209,0.382
0.507353578646209,0.384
0.507402351481868,0.384
0.507402351481868,0.386
0.50748481024785,0.386
0.50748481024785,0.388
0.507509102706383,0.388
0.507509102706383,0.39
0.507528392433482,0.39
0.507528392433482,0.392
0.507653511229119,0.392
0.507653511229119,0.394
0.507680060788075,0.394
0.507680060788075,0.396
0.50835371477134,0.396
0.50835371477134,0.398
0.509395749346677,0.398
0.509395749346677,0.4
0.52277947350099,0.4
0.52277947350099,0.402
0.522875065185814,0.402
0.522875065185814,0.404
0.523168461762497,0.404
0.523168461762497,0.406
0.523203392548472,0.406
0.523203392548472,0.408
0.523212323821765,0.408
0.523212323821765,0.41
0.523250161356348,0.41
0.523250161356348,0.412
0.524204366178243,0.412
0.524204366178243,0.414
0.524508280815372,0.414
0.524508280815372,0.416
0.525310955494846,0.416
0.525310955494846,0.418
0.525338804579714,0.418
0.525338804579714,0.42
0.52610478935124,0.42
0.52610478935124,0.422
0.526597250120464,0.422
0.526597250120464,0.424
0.527031753458237,0.424
0.527031753458237,0.426
0.527113981541958,0.426
0.527113981541958,0.428
0.5271269383248,0.428
0.5271269383248,0.43
0.527327388322763,0.43
0.527327388322763,0.432
0.527341161127931,0.432
0.527341161127931,0.434
0.527350772397486,0.434
0.527350772397486,0.436
0.527558671052692,0.436
0.527558671052692,0.438
0.527602604445796,0.438
0.527602604445796,0.44
0.527657142591884,0.44
0.527657142591884,0.442
0.527678439002605,0.442
0.527678439002605,0.444
0.527695324706005,0.444
0.527695324706005,0.446
0.527715336517737,0.446
0.527715336517737,0.448
0.527745427836725,0.448
0.527745427836725,0.45
0.527777378009342,0.45
0.527777378009342,0.452
0.527891888822771,0.452
0.527891888822771,0.454
0.527896916263701,0.454
0.527896916263701,0.456
0.527916961240259,0.456
0.527916961240259,0.458
0.527924671093567,0.458
0.527924671093567,0.46
0.527950381506957,0.46
0.527950381506957,0.462
0.527969393656652,0.462
0.527969393656652,0.464
0.528008765138719,0.464
0.528008765138719,0.466
0.528077486043768,0.466
0.528077486043768,0.468
0.528129844896054,0.468
0.528129844896054,0.47
0.528187548647795,0.47
0.528187548647795,0.472
0.528261414051174,0.472
0.528261414051174,0.474
0.528272733239816,0.474
0.528272733239816,0.476
0.528314339579112,0.476
0.528314339579112,0.478
0.528331083381856,0.478
0.528331083381856,0.48
0.528402309121529,0.48
0.528402309121529,0.482
0.528500506696459,0.482
0.528500506696459,0.484
0.528501075686829,0.484
0.528501075686829,0.486
0.528633875321855,0.486
0.528633875321855,0.488
0.528696943196274,0.488
0.528696943196274,0.49
0.528748884823302,0.49
0.528748884823302,0.492
0.528839403578036,0.492
0.528839403578036,0.494
0.528840472492332,0.494
0.528840472492332,0.496
0.528891592843039,0.496
0.528891592843039,0.498
0.528893718785782,0.498
0.528893718785782,0.5
0.528929688307492,0.5
0.528929688307492,0.502
0.52893067808331,0.502
0.52893067808331,0.504
0.528944809784907,0.504
0.528944809784907,0.506
0.528951223072911,0.506
0.528951223072911,0.508
0.528975556306881,0.508
0.528975556306881,0.51
0.528977078684153,0.51
0.528977078684153,0.512
0.52900533791228,0.512
0.52900533791228,0.514
0.529027156858134,0.514
0.529027156858134,0.516
0.529027391784732,0.516
0.529027391784732,0.518
0.529029514179629,0.518
0.529029514179629,0.52
0.529064523456447,0.52
0.529064523456447,0.522
0.529088837878816,0.522
0.529088837878816,0.524
0.529180423515653,0.524
0.529180423515653,0.526
0.529207070161763,0.526
0.529207070161763,0.528
0.529244460415194,0.528
0.529244460415194,0.53
0.529270756808939,0.53
0.529270756808939,0.532
0.529336391173942,0.532
0.529336391173942,0.534
0.529348239642264,0.534
0.529348239642264,0.536
0.529391334551356,0.536
0.529391334551356,0.538
0.529406813578074,0.538
0.529406813578074,0.54
0.529528959454828,0.54
0.529528959454828,0.542
0.529554059245627,0.542
0.529554059245627,0.544
0.529672897279052,0.544
0.529672897279052,0.546
0.529699277630213,0.546
0.529699277630213,0.548
0.529704987933625,0.548
0.529704987933625,0.55
0.52971113881715,0.55
0.52971113881715,0.552
0.529808792945225,0.552
0.529808792945225,0.554
0.529812193409662,0.554
0.529812193409662,0.556
0.529964622273277,0.556
0.529964622273277,0.558
0.529966607304864,0.558
0.529966607304864,0.56
0.530017035530774,0.56
0.530017035530774,0.562
0.530179462246681,0.562
0.530179462246681,0.564
0.53018505454594,0.564
0.53018505454594,0.566
0.530313483696976,0.566
0.530313483696976,0.568
0.53033257975594,0.568
0.53033257975594,0.57
0.530370108542276,0.57
0.530370108542276,0.572
0.530467578734513,0.572
0.530467578734513,0.574
0.530485848671865,0.574
0.530485848671865,0.576
0.53050187656565,0.576
0.53050187656565,0.578
0.530582616190305,0.578
0.530582616190305,0.58
0.530628667413918,0.58
0.530628667413918,0.582
0.530648491367674,0.582
0.530648491367674,0.584
0.530698839593122,0.584
0.530698839593122,0.586
0.530768987604543,0.586
0.530768987604543,0.588
0.530772390005881,0.588
0.530772390005881,0.59
0.530945345886874,0.59
0.530945345886874,0.592
0.531052442763871,0.592
0.531052442763871,0.594
0.531610985651224,0.594
0.531610985651224,0.596
0.531926031294175,0.596
0.531926031294175,0.598
0.532489819627332,0.598
0.532489819627332,0.6
0.545329229621827,0.6
0.545329229621827,0.602
0.54567971775964,0.602
0.54567971775964,0.604
0.545779532605309,0.604
0.545779532605309,0.606
0.545807684900807,0.606
0.545807684900807,0.608
0.545866157366498,0.608
0.545866157366498,0.61
0.545869906996218,0.61
0.545869906996218,0.612
0.545889170334055,0.612
0.545889170334055,0.614
0.545902180585187,0.614
0.545902180585187,0.616
0.545918212700639,0.616
0.545918212700639,0.618
0.545944947429717,0.618
0.545944947429717,0.62
0.545953421777492,0.62
0.545953421777492,0.622
0.545972995010702,0.622
0.545972995010702,0.624
0.545989379822339,0.624
0.545989379822339,0.626
0.546021541826967,0.626
0.546021541826967,0.628
0.546047342393216,0.628
0.546047342393216,0.63
0.546116216739828,0.63
0.546116216739828,0.632
0.546121675458947,0.632
0.546121675458947,0.634
0.546125578715481,0.634
0.546125578715481,0.636
0.546158120342488,0.636
0.546158120342488,0.638
0.546159207333949,0.638
0.546159207333949,0.64
0.546206137655145,0.64
0.546206137655145,0.642
0.546226274052347,0.642
0.546226274052347,0.644
0.546228010047143,0.644
0.546228010047143,0.646
0.546250619631216,0.646
0.546250619631216,0.648
0.546276133943882,0.648
0.546276133943882,0.65
0.546337784828867,0.65
0.546337784828867,0.652
0.546364808505647,0.652
0.546364808505647,0.654
0.546443594607833,0.654
0.546443594607833,0.656
0.546519689827964,0.656
0.546519689827964,0.658
0.546577451574618,0.658
0.546577451574618,0.66
0.546595726178168,0.66
0.546595726178168,0.662
0.546658836782948,0.662
0.546658836782948,0.664
0.546697531050327,0.664
0.546697531050327,0.666
0.546748779729971,0.666
0.546748779729971,0.668
0.546784759784781,0.668
0.546784759784781,0.67
0.546861089256349,0.67
0.546861089256349,0.672
0.546861183041053,0.672
0.546861183041053,0.674
0.546908387212182,0.674
0.546908387212182,0.676
0.546924981115131,0.676
0.546924981115131,0.678
0.546943415400218,0.678
0.546943415400218,0.68
0.54697271264509,0.68
0.54697271264509,0.682
0.546978794353153,0.682
0.546978794353153,0.684
0.547014947781645,0.684
0.547014947781645,0.686
0.547039807086068,0.686
0.547039807086068,0.688
0.547208900492073,0.688
0.547208900492073,0.69
0.547211152884733,0.69
0.547211152884733,0.692
0.547264798472261,0.692
0.547264798472261,0.694
0.547265132914665,0.694
0.547265132914665,0.696
0.547309889995895,0.696
0.547309889995895,0.698
0.54736829310475,0.698
0.54736829310475,0.7
0.547532729409098,0.7
0.547532729409098,0.702
0.547559070506651,0.702
0.547559070506651,0.704
0.547608704866393,0.704
0.547608704866393,0.706
0.547619808733306,0.706
0.547619808733306,0.708
0.547661617660892,0.708
0.547661617660892,0.71
0.547677561683439,0.71
0.547677561683439,0.712
0.547751735748936,0.712
0.547751735748936,0.714
0.54776522816766,0.714
0.54776522816766,0.716
0.547804292550427,0.716
0.547804292550427,0.718
0.547817700208716,0.718
0.547817700208716,0.72
0.547835947395843,0.72
0.547835947395843,0.722
0.547850602551751,0.722
0.547850602551751,0.724
0.547853501434877,0.724
0.547853501434877,0.726
0.547880049412597,0.726
0.547880049412597,0.728
0.547975570311814,0.728
0.547975570311814,0.73
0.547978759104272,0.73
0.547978759104272,0.732
0.548044755407085,0.732
0.548044755407085,0.734
0.548102775641727,0.734
0.548102775641727,0.736
0.548120698965438,0.736
0.548120698965438,0.738
0.548207160180697,0.738
0.548207160180697,0.74
0.548254851608318,0.74
0.548254851608318,0.742
0.548285976474583,0.742
0.548285976474583,0.744
0.54830882860519,0.744
0.54830882860519,0.746
0.548351974761422,0.746
0.548351974761422,0.748
0.548380359639066,0.748
0.548380359639066,0.75
0.548395859965251,0.75
0.548395859965251,0.752
0.548438091307228,0.752
0.548438091307228,0.754
0.548445067548978,0.754
0.548445067548978,0.756
0.548504419216633,0.756
0.548504419216633,0.758
0.548508101385401,0.758
0.548508101385401,0.76
0.548554556082892,0.76
0.548554556082892,0.762
0.548559317212403,0.762
0.548559317212403,0.764
0.548673596991257,0.764
0.548673596991257,0.766
0.548694067442392,0.766
0.548694067442392,0.768
0.549011039401597,0.768
0.549011039401597,0.77
0.549026958748784,0.77
0.549026958748784,0.772
0.549082760672224,0.772
0.549082760672224,0.774
0.549295921349051,0.774
0.549295921349051,0.776
0.549312891857711,0.776
0.549312891857711,0.778
0.549343169006436,0.778
0.549343169006436,0.78
0.549502173124805,0.78
0.549502173124805,0.782
0.549726085502762,0.782
0.549726085502762,0.784
0.54979553503713,0.784
0.54979553503713,0.786
0.549954092815469,0.786
0.549954092815469,0.788
0.550487770421978,0.788
0.550487770421978,0.79
0.550565472567468,0.79
0.550565472567468,0.792
0.551210327765985,0.792
0.551210327765985,0.794
0.551286853872097,0.794
0.551286853872097,0.796
0.551746030227527,0.796
0.551746030227527,0.798
0.552258415065924,0.798
0.552258415065924,0.8
0.553937206172752,0.8
0.553937206172752,0.802
0.554013732739521,0.802
0.554013732739521,0.804
0.554098528084883,0.804
0.554098528084883,0.806
0.554234175715066,0.806
0.554234175715066,0.808
0.554290701959055,0.808
0.554290701959055,0.81
0.554334576033183,0.81
0.554334576033183,0.812
0.554362056695775,0.812
0.554362056695775,0.814
0.554603865376716,0.814
0.554603865376716,0.816
0.554732655131091,0.816
0.554732655131091,0.818
0.555671819227314,0.818
0.555671819227314,0.82
0.558200029581846,0.82
0.558200029581846,0.822
0.558259714153191,0.822
0.558259714153191,0.824
0.558499744723296,0.824
0.558499744723296,0.826
0.558584209206474,0.826
0.558584209206474,0.828
0.55872170527081,0.828
0.55872170527081,0.83
0.558759436195774,0.83
0.558759436195774,0.832
0.558881297812434,0.832
0.558881297812434,0.834
0.559111095525671,0.834
0.559111095525671,0.836
0.559179666581661,0.836
0.559179666581661,0.838
0.559179676775176,0.838
0.559179676775176,0.84
0.559225010014757,0.84
0.559225010014757,0.842
0.559232773657271,0.842
0.559232773657271,0.844
0.559237657944344,0.844
0.559237657944344,0.846
0.559283570996957,0.846
0.559283570996957,0.848
0.559286630888154,0.848
0.559286630888154,0.85
0.559311869120187,0.85
0.559311869120187,0.852
0.559389765288647,0.852
0.559389765288647,0.854
0.559415246245298,0.854
0.559415246245298,0.856
0.559479051209735,0.856
0.559479051209735,0.858
0.559492821578481,0.858
0.559492821578481,0.86
0.559517645900095,0.86
0.559517645900095,0.862
0.55963492620849,0.862
0.55963492620849,0.864
0.559646090863053,0.864
0.559646090863053,0.866
0.559721443186685,0.866
0.559721443186685,0.868
0.559730207759339,0.868
0.559730207759339,0.87
0.559780140063047,0.87
0.559780140063047,0.872
0.559810205435294,0.872
0.559810205435294,0.874
0.5598383922089,0.874
0.5598383922089,0.876
0.559936048212217,0.876
0.559936048212217,0.878
0.5599442011406,0.878
0.5599442011406,0.88
0.559988411443083,0.88
0.559988411443083,0.882
0.559992260289289,0.882
0.559992260289289,0.884
0.559992640435268,0.884
0.559992640435268,0.886
0.560046978605632,0.886
0.560046978605632,0.888
0.560063877632867,0.888
0.560063877632867,0.89
0.560105095227976,0.89
0.560105095227976,0.892
0.560169630361129,0.892
0.560169630361129,0.894
0.560205405211973,0.894
0.560205405211973,0.896
0.560208431384202,0.896
0.560208431384202,0.898
0.560344466627601,0.898
0.560344466627601,0.9
0.560395841788193,0.9
0.560395841788193,0.902
0.56044447147242,0.902
0.56044447147242,0.904
0.560450791463513,0.904
0.560450791463513,0.906
0.560470780211469,0.906
0.560470780211469,0.908
0.560478542378564,0.908
0.560478542378564,0.91
0.560487541395191,0.91
0.560487541395191,0.912
0.560525611638047,0.912
0.560525611638047,0.914
0.560610899508371,0.914
0.560610899508371,0.916
0.560619275372408,0.916
0.560619275372408,0.918
0.560629122432832,0.918
0.560629122432832,0.92
0.560646636350904,0.92
0.560646636350904,0.922
0.560673801381492,0.922
0.560673801381492,0.924
0.560705488387523,0.924
0.560705488387523,0.926
0.560705962560715,0.926
0.560705962560715,0.928
0.560745910427927,0.928
0.560745910427927,0.93
0.5607483110268,0.93
0.5607483110268,0.932
0.560833697388701,0.932
0.560833697388701,0.934
0.560840573010786,0.934
0.560840573010786,0.936
0.560857893184873,0.936
0.560857893184873,0.938
0.560861491652297,0.938
0.560861491652297,0.94
0.560922939844144,0.94
0.560922939844144,0.942
0.560940382157837,0.942
0.560940382157837,0.944
0.560945904242394,0.944
0.560945904242394,0.946
0.56095063514602,0.946
0.56095063514602,0.948
0.560955756125105,0.948
0.560955756125105,0.95
0.561054040527947,0.95
0.561054040527947,0.952
0.56106342865888,0.952
0.56106342865888,0.954
0.561068367165804,0.954
0.561068367165804,0.956
0.561129551260934,0.956
0.561129551260934,0.958
0.56122259000341,0.958
0.56122259000341,0.96
0.561258835931998,0.96
0.561258835931998,0.962
0.561283569667018,0.962
0.561283569667018,0.964
0.56130521495184,0.964
0.56130521495184,0.966
0.561363300895077,0.966
0.561363300895077,0.968
0.561375056490783,0.968
0.561375056490783,0.97
0.561377944211244,0.97
0.561377944211244,0.972
0.561380628888148,0.972
0.561380628888148,0.974
0.56139719622434,0.974
0.56139719622434,0.976
0.561479620612821,0.976
0.561479620612821,0.978
0.561489179971229,0.978
0.561489179971229,0.98
0.561643212866439,0.98
0.561643212866439,0.982
0.561952634774439,0.982
0.561952634774439,0.984
0.562006055207588,0.984
0.562006055207588,0.986
0.562072238388834,0.986
0.562072238388834,0.988
0.562275805143535,0.988
0.562275805143535,0.99
0.56260419604556,0.99
0.56260419604556,0.992
0.562675298121919,0.992
0.562675298121919,0.994
0.562758283193081,0.994
0.562758283193081,0.996
0.563382491433189,0.996
0.563382491433189,0.998
0.564937642737823,0.998
0.564937642737823,1
Inf,1


==> csvs/hf_fixed_re_V10000.csv <==
-Inf,0
0.48671595697157,0
0.48671595697157,0.002
0.491636209178278,0.002
0.491636209178278,0.004
0.492174287827629,0.004
0.492174287827629,0.006
0.492194235821266,0.006
0.492194235821266,0.008
0.492210564496153,0.008
0.492210564496153,0.01
0.49246473083744,0.01
0.49246473083744,0.012
0.492693492586026,0.012
0.492693492586026,0.014
0.493024461760354,0.014
0.493024461760354,0.016
0.493080000007708,0.016
0.493080000007708,0.018
0.493247347143116,0.018
0.493247347143116,0.02
0.493835045905903,0.02
0.493835045905903,0.022
0.493928983160766,0.022
0.493928983160766,0.024
0.494053227940423,0.024
0.494053227940423,0.026
0.494098593930307,0.026
0.494098593930307,0.028
0.494274854977164,0.028
0.494274854977164,0.03
0.494282770791985,0.03
0.494282770791985,0.032
0.494297716832844,0.032
0.494297716832844,0.034
0.494612170358126,0.034
0.494612170358126,0.036
0.494626886552541,0.036
0.494626886552541,0.038
0.494936301574139,0.038
0.494936301574139,0.04
0.495293582641511,0.04
0.495293582641511,0.042
0.495412474355374,0.042
0.495412474355374,0.044
0.495415978427024,0.044
0.495415978427024,0.046
0.495552070071542,0.046
0.495552070071542,0.048
0.495746489245966,0.048
0.495746489245966,0.05
0.495935486261182,0.05
0.495935486261182,0.052
0.495956896572936,0.052
0.495956896572936,0.054
0.495966346478495,0.054
0.495966346478495,0.056
0.496106413716349,0.056
0.496106413716349,0.058
0.496121992940606,0.058
0.496121992940606,0.06
0.496125190899505,0.06
0.496125190899505,0.062
0.496285873773156,0.062
0.496285873773156,0.064
0.496300168279669,0.064
0.496300168279669,0.066
0.496446107814616,0.066
0.496446107814616,0.068
0.496474981590658,0.068
0.496474981590658,0.07
0.496501631723062,0.07
0.496501631723062,0.072
0.496533239351115,0.072
0.496533239351115,0.074
0.496723147618775,0.074
0.496723147618775,0.076
0.496760093650254,0.076
0.496760093650254,0.078
0.496812670512036,0.078
0.496812670512036,0.08
0.496900386268602,0.08
0.496900386268602,0.082
0.496915777590659,0.082
0.496915777590659,0.084
0.49692869150514,0.084
0.49692869150514,0.086
0.496964012543196,0.086
0.496964012543196,0.088
0.496993434395916,0.088
0.496993434395916,0.09
0.497067985223213,0.09
0.497067985223213,0.092
0.497138389763419,0.092
0.497138389763419,0.094
0.497145070842768,0.094
0.497145070842768,0.096
0.497172222758626,0.096
0.497172222758626,0.098
0.497189474541923,0.098
0.497189474541923,0.1
0.497199383962152,0.1
0.497199383962152,0.102
0.497239815495387,0.102
0.497239815495387,0.104
0.497244068560694,0.104
0.497244068560694,0.106
0.497342776779076,0.106
0.497342776779076,0.108
0.497345373255088,0.108
0.497345373255088,0.11
0.497396073707109,0.11
0.497396073707109,0.112
0.497427207258192,0.112
0.497427207258192,0.114
0.497460313552996,0.114
0.497460313552996,0.116
0.497546061812932,0.116
0.497546061812932,0.118
0.497599458298847,0.118
0.497599458298847,0.12
0.497611089995356,0.12
0.497611089995356,0.122
0.497635748992047,0.122
0.497635748992047,0.124
0.497643892971025,0.124
0.497643892971025,0.126
0.497676829497021,0.126
0.497676829497021,0.128
0.497705099439504,0.128
0.497705099439504,0.13
0.497708914428602,0.13
0.497708914428602,0.132
0.497802859317662,0.132
0.497802859317662,0.134
0.497804386407222,0.134
0.497804386407222,0.136
0.497818386954229,0.136
0.497818386954229,0.138
0.497823231358227,0.138
0.497823231358227,0.14
0.497862585342764,0.14
0.497862585342764,0.142
0.497938227396116,0.142
0.497938227396116,0.144
0.497939245798316,0.144
0.497939245798316,0.146
0.497975385325052,0.146
0.497975385325052,0.148
0.498013452048579,0.148
0.498013452048579,0.15
0.498071930854969,0.15
0.498071930854969,0.152
0.498086795012399,0.152
0.498086795012399,0.154
0.498141460349019,0.154
0.498141460349019,0.156
0.49814820089811,0.156
0.49814820089811,0.158
0.498177672049222,0.158
0.498177672049222,0.16
0.498183714522789,0.16
0.498183714522789,0.162
0.498194354912121,0.162
0.498194354912121,0.164
0.498210264002653,0.164
0.498210264002653,0.166
0.498210268827076,0.166
0.498210268827076,0.168
0.498245558065433,0.168
0.498245558065433,0.17
0.498247945888549,0.17
0.498247945888549,0.172
0.498264741992235,0.172
0.498264741992235,0.174
0.498270116945513,0.174
0.498270116945513,0.176
0.498288528009138,0.176
0.498288528009138,0.178
0.498301428537402,0.178
0.498301428537402,0.18
0.498346030898749,0.18
0.498346030898749,0.182
0.498346618164946,0.182
0.498346618164946,0.184
0.49838240041946,0.184
0.49838240041946,0.186
0.498391478044278,0.186
0.498391478044278,0.188
0.498400352168167,0.188
0.498400352168167,0.19
0.49843351025425,0.19
0.49843351025425,0.192
0.498480453488231,0.192
0.498480453488231,0.194
0.498513576632063,0.194
0.498513576632063,0.196
0.498523701523814,0.196
0.498523701523814,0.198
0.498526413240013,0.198
0.498526413240013,0.2
0.498528547509267,0.2
0.498528547509267,0.202
0.498568576968837,0.202
0.498568576968837,0.204
0.498585313930232,0.204
0.498585313930232,0.206
0.498592368911575,0.206
0.498592368911575,0.208
0.498596318807122,0.208
0.498596318807122,0.21
0.498602446733748,0.21
0.498602446733748,0.212
0.498631472898802,0.212
0.498631472898802,0.214
0.498631834957958,0.214
0.498631834957958,0.216
0.498639439762673,0.216
0.498639439762673,0.218
0.498679916977335,0.218
0.498679916977335,0.22
0.498711382897666,0.22
0.498711382897666,0.222
0.498716238580168,0.222
0.498716238580168,0.224
0.498734166669514,0.224
0.498734166669514,0.226
0.498751938380656,0.226
0.498751938380656,0.228
0.498796836059335,0.228
0.498796836059335,0.23
0.498840643698781,0.23
0.498840643698781,0.232
0.498863615137058,0.232
0.498863615137058,0.234
0.498879708068216,0.234
0.498879708068216,0.236
0.498909857202926,0.236
0.498909857202926,0.238
0.49894625343942,0.238
0.49894625343942,0.24
0.499017083199525,0.24
0.499017083199525,0.242
0.499036029985543,0.242
0.499036029985543,0.244
0.499054742998392,0.244
0.499054742998392,0.246
0.4990784140349,0.246
0.4990784140349,0.248
0.499090764155687,0.248
0.499090764155687,0.25
0.499103799887705,0.25
0.499103799887705,0.252
0.499143954854612,0.252
0.499143954854612,0.254
0.499170935344936,0.254
0.499170935344936,0.256
0.49918644424143,0.256
0.49918644424143,0.258
0.499218776435192,0.258
0.499218776435192,0.26
0.499264242700656,0.26
0.499264242700656,0.262
0.499270583427897,0.262
0.499270583427897,0.264
0.49927148391648,0.264
0.49927148391648,0.266
0.499273564924043,0.266
0.499273564924043,0.268
0.499316255809181,0.268
0.499316255809181,0.27
0.499332113735885,0.27
0.499332113735885,0.272
0.499358613388992,0.272
0.499358613388992,0.274
0.499406296301047,0.274
0.499406296301047,0.276
0.499484427307854,0.276
0.499484427307854,0.278
0.499500407757444,0.278
0.499500407757444,0.28
0.499549258305065,0.28
0.499549258305065,0.282
0.499557172131041,0.282
0.499557172131041,0.284
0.499565099491206,0.284
0.499565099491206,0.286
0.499585403745546,0.286
0.499585403745546,0.288
0.499655528713064,0.288
0.499655528713064,0.29
0.499664310341781,0.29
0.499664310341781,0.292
0.499678750650033,0.292
0.499678750650033,0.294
0.499685580981791,0.294
0.499685580981791,0.296
0.499720321932944,0.296
0.499720321932944,0.298
0.499782606131169,0.298
0.499782606131169,0.3
0.499858877868026,0.3
0.499858877868026,0.302
0.499878594571593,0.302
0.499878594571593,0.304
0.499885949630815,0.304
0.499885949630815,0.306
0.499995881106625,0.306
0.499995881106625,0.308
0.50002790016605,0.308
0.50002790016605,0.31
0.500029367077043,0.31
0.500029367077043,0.312
0.500036752435113,0.312
0.500036752435113,0.314
0.50005546013661,0.314
0.50005546013661,0.316
0.500058150406728,0.316
0.500058150406728,0.318
0.500085619277221,0.318
0.500085619277221,0.32
0.500152848361967,0.32
0.500152848361967,0.322
0.500152954211847,0.322
0.500152954211847,0.324
0.500159605368422,0.324
0.500159605368422,0.326
0.500188667233596,0.326
0.500188667233596,0.328
0.500205087164423,0.328
0.500205087164423,0.33
0.500279920897399,0.33
0.500279920897399,0.332
0.500297369332992,0.332
0.500297369332992,0.334
0.500306940888731,0.334
0.500306940888731,0.336
0.500315221474839,0.336
0.500315221474839,0.338
0.50031726977239,0.338
0.50031726977239,0.34
0.500368590822545,0.34
0.500368590822545,0.342
0.50037643278522,0.342
0.50037643278522,0.344
0.500382866054978,0.344
0.500382866054978,0.346
0.500400584362459,0.346
0.500400584362459,0.348
0.500575482298644,0.348
0.500575482298644,0.35
0.500626035010329,0.35
0.500626035010329,0.352
0.500640490819919,0.352
0.500640490819919,0.354
0.500669012568728,0.354
0.500669012568728,0.356
0.500677291313589,0.356
0.500677291313589,0.358
0.500688817586538,0.358
0.500688817586538,0.36
0.500707853672397,0.36
0.500707853672397,0.362
0.500782534322507,0.362
0.500782534322507,0.364
0.500782967530305,0.364
0.500782967530305,0.366
0.500804998514111,0.366
0.500804998514111,0.368
0.500850818145868,0.368
0.500850818145868,0.37
0.50085409247545,0.37
0.50085409247545,0.372
0.500866655572729,0.372
0.500866655572729,0.374
0.500932038320872,0.374
0.500932038320872,0.376
0.501043649522122,0.376
0.501043649522122,0.378
0.501141015127394,0.378
0.501141015127394,0.38
0.501250962507279,0.38
0.501250962507279,0.382
0.501431406947732,0.382
0.501431406947732,0.384
0.501505486113303,0.384
0.501505486113303,0.386
0.501550071967518,0.386
0.501550071967518,0.388
0.501560739930717,0.388
0.501560739930717,0.39
0.501562159757487,0.39
0.501562159757487,0.392
0.50169328822797,0.392
0.50169328822797,0.394
0.501693879418669,0.394
0.501693879418669,0.396
0.502485364201739,0.396
0.502485364201739,0.398
0.503448351308235,0.398
0.503448351308235,0.4
0.514197102489844,0.4
0.514197102489844,0.402
0.514522272464509,0.402
0.514522272464509,0.404
0.517067915303324,0.404
0.517067915303324,0.406
0.517082076573914,0.406
0.517082076573914,0.408
0.517118778281624,0.408
0.517118778281624,0.41
0.517182453957632,0.41
0.517182453957632,0.412
0.518617527983327,0.412
0.518617527983327,0.414
0.518911200086461,0.414
0.518911200086461,0.416
0.519559245637795,0.416
0.519559245637795,0.418
0.520281081892319,0.418
0.520281081892319,0.42
0.520478219286295,0.42
0.520478219286295,0.422
0.520753460542953,0.422
0.520753460542953,0.424
0.520971457532239,0.424
0.520971457532239,0.426
0.521187414913574,0.426
0.521187414913574,0.428
0.521195123106211,0.428
0.521195123106211,0.43
0.521203762168749,0.43
0.521203762168749,0.432
0.521287167395621,0.432
0.521287167395621,0.434
0.52136162869642,0.434
0.52136162869642,0.436
0.521411230188037,0.436
0.521411230188037,0.438
0.521475846075062,0.438
0.521475846075062,0.44
0.521495141514648,0.44
0.521495141514648,0.442
0.521499566793623,0.442
0.521499566793623,0.444
0.521511338423581,0.444
0.521511338423581,0.446
0.521554611407525,0.446
0.521554611407525,0.448
0.521568773024589,0.448
0.521568773024589,0.45
0.521569638282738,0.45
0.521569638282738,0.452
0.52165140548867,0.452
0.52165140548867,0.454
0.521663152256111,0.454
0.521663152256111,0.456
0.521692085650314,0.456
0.521692085650314,0.458
0.521739577791814,0.458
0.521739577791814,0.46
0.521739859808459,0.46
0.521739859808459,0.462
0.521861954235079,0.462
0.521861954235079,0.464
0.521869869407474,0.464
0.521869869407474,0.466
0.521905231467219,0.466
0.521905231467219,0.468
0.522013765600252,0.468
0.522013765600252,0.47
0.522048036071031,0.47
0.522048036071031,0.472
0.52205442502773,0.472
0.52205442502773,0.474
0.522075699092761,0.474
0.522075699092761,0.476
0.522118739684087,0.476
0.522118739684087,0.478
0.522185683587463,0.478
0.522185683587463,0.48
0.522246290520696,0.48
0.522246290520696,0.482
0.522257999584595,0.482
0.522257999584595,0.484
0.522269843998626,0.484
0.522269843998626,0.486
0.522449837020012,0.486
0.522449837020012,0.488
0.52254018030437,0.488
0.52254018030437,0.49
0.522558222478781,0.49
0.522558222478781,0.492
0.522584776891817,0.492
0.522584776891817,0.494
0.522614913139271,0.494
0.522614913139271,0.496
0.522648395356479,0.496
0.522648395356479,0.498
0.522653378568527,0.498
0.522653378568527,0.5
0.522658803593442,0.5
0.522658803593442,0.502
0.522676696915851,0.502
0.522676696915851,0.504
0.522679569045952,0.504
0.522679569045952,0.506
0.522701564049625,0.506
0.522701564049625,0.508
0.522736096146787,0.508
0.522736096146787,0.51
0.522744245941819,0.51
0.522744245941819,0.512
0.5227480184231,0.512
0.5227480184231,0.514
0.522762358198987,0.514
0.522762358198987,0.516
0.522762374208766,0.516
0.522762374208766,0.518
0.522764245885833,0.518
0.522764245885833,0.52
0.52282047521561,0.52
0.52282047521561,0.522
0.522855480702484,0.522
0.522855480702484,0.524
0.522879216944291,0.524
0.522879216944291,0.526
0.522966865236178,0.526
0.522966865236178,0.528
0.523034729932712,0.528
0.523034729932712,0.53
0.52304838170811,0.53
0.52304838170811,0.532
0.523069598860228,0.532
0.523069598860228,0.534
0.52307643596461,0.534
0.52307643596461,0.536
0.523149838331047,0.536
0.523149838331047,0.538
0.523170432509074,0.538
0.523170432509074,0.54
0.523191931651568,0.54
0.523191931651568,0.542
0.523230356252933,0.542
0.523230356252933,0.544
0.523355372171443,0.544
0.523355372171443,0.546
0.523435758991138,0.546
0.523435758991138,0.548
0.523453548566602,0.548
0.523453548566602,0.55
0.523491607220465,0.55
0.523491607220465,0.552
0.523513166820069,0.552
0.523513166820069,0.554
0.523560453880319,0.554
0.523560453880319,0.556
0.523612151324764,0.556
0.523612151324764,0.558
0.523674797111633,0.558
0.523674797111633,0.56
0.523732821731055,0.56
0.523732821731055,0.562
0.5237766543039,0.562
0.5237766543039,0.564
0.523900862271127,0.564
0.523900862271127,0.566
0.523984666186772,0.566
0.523984666186772,0.568
0.524104086786036,0.568
0.524104086786036,0.57
0.524120487427246,0.57
0.524120487427246,0.572
0.524141849449343,0.572
0.524141849449343,0.574
0.524168704262766,0.574
0.524168704262766,0.576
0.524290532585114,0.576
0.524290532585114,0.578
0.524339370465661,0.578
0.524339370465661,0.58
0.524348245079966,0.58
0.524348245079966,0.582
0.524364416142484,0.582
0.524364416142484,0.584
0.524376749905838,0.584
0.524376749905838,0.586
0.524379283537628,0.586
0.524379283537628,0.588
0.524403768264263,0.588
0.524403768264263,0.59
0.524534182581894,0.59
0.524534182581894,0.592
0.524724762716142,0.592
0.524724762716142,0.594
0.525338516260434,0.594
0.525338516260434,0.596
0.525527197394902,0.596
0.525527197394902,0.598
0.526071649528727,0.598
0.526071649528727,0.6
0.54980076135973,0.6
0.54980076135973,0.602
0.54997533813,0.602
0.54997533813,0.604
0.550564279866954,0.604
0.550564279866954,0.606
0.551931760567719,0.606
0.551931760567719,0.608
0.551947710611919,0.608
0.551947710611919,0.61
0.552065093256722,0.61
0.552065093256722,0.612
0.552258998459572,0.612
0.552258998459572,0.614
0.55227660510108,0.614
0.55227660510108,0.616
0.552444357740628,0.616
0.552444357740628,0.618
0.552612433832161,0.618
0.552612433832161,0.62
0.552658600573786,0.62
0.552658600573786,0.622
0.552741046054639,0.622
0.552741046054639,0.624
0.552759871568265,0.624
0.552759871568265,0.626
0.552765322873929,0.626
0.552765322873929,0.628
0.552772154985861,0.628
0.552772154985861,0.63
0.552773676876385,0.63
0.552773676876385,0.632
0.55278275708664,0.632
0.55278275708664,0.634
0.552785970500774,0.634
0.552785970500774,0.636
0.552789107870507,0.636
0.552789107870507,0.638
0.552789898070681,0.638
0.552789898070681,0.64
0.552790238918436,0.64
0.552790238918436,0.642
0.552793803529087,0.642
0.552793803529087,0.644
0.552795037658369,0.644
0.552795037658369,0.646
0.552795231637994,0.646
0.552795231637994,0.648
0.552796181967806,0.648
0.552796181967806,0.65
0.552796648758344,0.65
0.552796648758344,0.652
0.552800933708636,0.652
0.552800933708636,0.654
0.552802319800695,0.654
0.552802319800695,0.656
0.5528038947838,0.656
0.5528038947838,0.658
0.552804321035189,0.658
0.552804321035189,0.66
0.552805103893328,0.66
0.552805103893328,0.662
0.552806875669143,0.662
0.552806875669143,0.664
0.552807334152082,0.664
0.552807334152082,0.666
0.552808338064765,0.666
0.552808338064765,0.668
0.552808393661304,0.668
0.552808393661304,0.67
0.552809333703691,0.67
0.552809333703691,0.672
0.552809893710748,0.672
0.552809893710748,0.674
0.552810069295028,0.674
0.552810069295028,0.676
0.552811319123738,0.676
0.552811319123738,0.678
0.552812023386313,0.678
0.552812023386313,0.68
0.552812387901937,0.68
0.552812387901937,0.682
0.552813264468553,0.682
0.552813264468553,0.684
0.552816380979181,0.684
0.552816380979181,0.686
0.552816440047793,0.686
0.552816440047793,0.688
0.552816478971868,0.688
0.552816478971868,0.69
0.552816569195493,0.69
0.552816569195493,0.692
0.552817184429286,0.692
0.552817184429286,0.694
0.552817287767668,0.694
0.552817287767668,0.696
0.552817773174482,0.696
0.552817773174482,0.698
0.552817845470496,0.698
0.552817845470496,0.7
0.552818343735477,0.7
0.552818343735477,0.702
0.552818363409802,0.702
0.552818363409802,0.704
0.552818542347282,0.704
0.552818542347282,0.706
0.552818604731647,0.706
0.552818604731647,0.708
0.552819545553782,0.708
0.552819545553782,0.71
0.5528200837773,0.71
0.5528200837773,0.712
0.552820578269213,0.712
0.552820578269213,0.714
0.552820805197124,0.714
0.552820805197124,0.716
0.552821205959629,0.716
0.552821205959629,0.718
0.55282228174844,0.718
0.55282228174844,0.72
0.552823165165912,0.72
0.552823165165912,0.722
0.552823604775428,0.722
0.552823604775428,0.724
0.552823667507851,0.724
0.552823667507851,0.726
0.552824381993361,0.726
0.552824381993361,0.728
0.552824451221938,0.728
0.552824451221938,0.73
0.552824898360538,0.73
0.552824898360538,0.732
0.552825131543505,0.732
0.552825131543505,0.734
0.552825284249614,0.734
0.552825284249614,0.736
0.552825349627276,0.736
0.552825349627276,0.738
0.552825966822648,0.738
0.552825966822648,0.74
0.55282612713784,0.74
0.55282612713784,0.742
0.552826279318777,0.742
0.552826279318777,0.744
0.552827294599694,0.744
0.552827294599694,0.746
0.552827304552918,0.746
0.552827304552918,0.748
0.552827337157001,0.748
0.552827337157001,0.75
0.552827568480381,0.75
0.552827568480381,0.752
0.552827591573484,0.752
0.552827591573484,0.754
0.552827801191771,0.754
0.552827801191771,0.756
0.552827836493138,0.756
0.552827836493138,0.758
0.552828194108426,0.758
0.552828194108426,0.76
0.552828524730935,0.76
0.552828524730935,0.762
0.552828577440688,0.762
0.552828577440688,0.764
0.552828856576792,0.764
0.552828856576792,0.766
0.552829414578055,0.766
0.552829414578055,0.768
0.552829549007863,0.768
0.552829549007863,0.77
0.552829585080787,0.77
0.552829585080787,0.772
0.552829784609645,0.772
0.552829784609645,0.774
0.552829995127609,0.774
0.552829995127609,0.776
0.552830349484992,0.776
0.552830349484992,0.778
0.552830625936986,0.778
0.552830625936986,0.78
0.552831261490818,0.78
0.552831261490818,0.782
0.552831282495021,0.782
0.552831282495021,0.784
0.552831444820969,0.784
0.552831444820969,0.786
0.552831488890135,0.786
0.552831488890135,0.788
0.552832207049094,0.788
0.552832207049094,0.79
0.552832501284152,0.79
0.552832501284152,0.792
0.552832635303971,0.792
0.552832635303971,0.794
0.552835158443098,0.794
0.552835158443098,0.796
0.552837251018501,0.796
0.552837251018501,0.798
0.552837612213383,0.798
0.552837612213383,0.8
0.552838518570966,0.8
0.552838518570966,0.802
0.552839941057575,0.802
0.552839941057575,0.804
0.552840358985072,0.804
0.552840358985072,0.806
0.552841921272793,0.806
0.552841921272793,0.808
0.552842544645048,0.808
0.552842544645048,0.81
0.552843420936669,0.81
0.552843420936669,0.812
0.552846824143581,0.812
0.552846824143581,0.814
0.552847177355772,0.814
0.552847177355772,0.816
0.552850586602109,0.816
0.552850586602109,0.818
0.553763982837989,0.818
0.553763982837989,0.82
0.555418195068413,0.82
0.555418195068413,0.822
0.555573590677122,0.822
0.555573590677122,0.824
0.555749801795934,0.824
0.555749801795934,0.826
0.555819644237719,0.826
0.555819644237719,0.828
0.555838116254215,0.828
0.555838116254215,0.83
0.556030454491958,0.83
0.556030454491958,0.832
0.556032024767206,0.832
0.556032024767206,0.834
0.55622443774474,0.834
0.55622443774474,0.836
0.55630458323437,0.836
0.55630458323437,0.838
0.55639590941157,0.838
0.55639590941157,0.84
0.556407562043534,0.84
0.556407562043534,0.842
0.556418848203924,0.842
0.556418848203924,0.844
0.556422724330849,0.844
0.556422724330849,0.846
0.556454545050644,0.846
0.556454545050644,0.848
0.556620287404775,0.848
0.556620287404775,0.85
0.556652668968107,0.85
0.556652668968107,0.852
0.556658028161018,0.852
0.556658028161018,0.854
0.556665247235447,0.854
0.556665247235447,0.856
0.556670838478603,0.856
0.556670838478603,0.858
0.556675147081779,0.858
0.556675147081779,0.86
0.556801213474867,0.86
0.556801213474867,0.862
0.556817444857402,0.862
0.556817444857402,0.864
0.556845622412831,0.864
0.556845622412831,0.866
0.556927415294507,0.866
0.556927415294507,0.868
0.556936852261599,0.868
0.556936852261599,0.87
0.556983500936218,0.87
0.556983500936218,0.872
0.556989515802532,0.872
0.556989515802532,0.874
0.556990832524283,0.874
0.556990832524283,0.876
0.557145129307897,0.876
0.557145129307897,0.878
0.557151182644791,0.878
0.557151182644791,0.88
0.557176880134893,0.88
0.557176880134893,0.882
0.557202755211093,0.882
0.557202755211093,0.884
0.557204664001182,0.884
0.557204664001182,0.886
0.557243857652756,0.886
0.557243857652756,0.888
0.557268394335367,0.888
0.557268394335367,0.89
0.557300964710861,0.89
0.557300964710861,0.892
0.557308216916232,0.892
0.557308216916232,0.894
0.557367092723502,0.894
0.557367092723502,0.896
0.557419041622413,0.896
0.557419041622413,0.898
0.557450267326617,0.898
0.557450267326617,0.9
0.557510031858227,0.9
0.557510031858227,0.902
0.557580360242029,0.902
0.557580360242029,0.904
0.557666610147201,0.904
0.557666610147201,0.906
0.557669215224386,0.906
0.557669215224386,0.908
0.557726984894458,0.908
0.557726984894458,0.91
0.55776217181946,0.91
0.55776217181946,0.912
0.557766687505859,0.912
0.557766687505859,0.914
0.557788982423415,0.914
0.557788982423415,0.916
0.55783331168932,0.916
0.55783331168932,0.918
0.557848058872612,0.918
0.557848058872612,0.92
0.557887933396123,0.92
0.557887933396123,0.922
0.557899854563071,0.922
0.557899854563071,0.924
0.55792353972751,0.924
0.55792353972751,0.926
0.557972124297234,0.926
0.557972124297234,0.928
0.557975962257299,0.928
0.557975962257299,0.93
0.558015661398509,0.93
0.558015661398509,0.932
0.55805769561864,0.932
0.55805769561864,0.934
0.558062426479869,0.934
0.558062426479869,0.936
0.558080196057342,0.936
0.558080196057342,0.938
0.55808741701776,0.938
0.55808741701776,0.94
0.558090093913873,0.94
0.558090093913873,0.942
0.558099843908093,0.942
0.558099843908093,0.944
0.558157356663356,0.944
0.558157356663356,0.946
0.558210387815455,0.946
0.558210387815455,0.948
0.558288015753427,0.948
0.558288015753427,0.95
0.558294564821947,0.95
0.558294564821947,0.952
0.558312243380321,0.952
0.558312243380321,0.954
0.558336307375396,0.954
0.558336307375396,0.956
0.558339190770817,0.956
0.558339190770817,0.958
0.558388770386019,0.958
0.558388770386019,0.96
0.55840992099509,0.96
0.55840992099509,0.962
0.558510767764228,0.962
0.558510767764228,0.964
0.558510893658397,0.964
0.558510893658397,0.966
0.558549200560955,0.966
0.558549200560955,0.968
0.558558129675643,0.968
0.558558129675643,0.97
0.558608735583501,0.97
0.558608735583501,0.972
0.558638894067098,0.972
0.558638894067098,0.974
0.55864436016238,0.974
0.55864436016238,0.976
0.558689498706226,0.976
0.558689498706226,0.978
0.558739138769838,0.978
0.558739138769838,0.98
0.558754316109257,0.98
0.558754316109257,0.982
0.559045192561388,0.982
0.559045192561388,0.984
0.559222445773532,0.984
0.559222445773532,0.986
0.559266357153583,0.986
0.559266357153583,0.988
0.559479512021683,0.988
0.559479512021683,0.99
0.559887679210889,0.99
0.559887679210889,0.992
0.559916497499064,0.992
0.559916497499064,0.994
0.559993524341769,0.994
0.559993524341769,0.996
0.560386024728101,0.996
0.560386024728101,0.998
0.561935996712598,0.998
0.561935996712598,1
Inf,1


==> csvs/ppf_adaptive_V1000.csv <==
-Inf,0
0.237386870609671,0
0.237386870609671,0.002
0.24373087684675,0.002
0.24373087684675,0.004
0.257506944213521,0.004
0.257506944213521,0.006
0.270311134222599,0.006
0.270311134222599,0.008
0.275011415239827,0.008
0.275011415239827,0.01
0.279991614813258,0.01
0.279991614813258,0.012
0.281292200749941,0.012
0.281292200749941,0.014
0.283383654943284,0.014
0.283383654943284,0.016
0.287864554555978,0.016
0.287864554555978,0.018
0.291589937916505,0.018
0.291589937916505,0.02
0.313950934284196,0.02
0.313950934284196,0.022
0.31514988641052,0.022
0.31514988641052,0.024
0.315711879467503,0.024
0.315711879467503,0.026
0.322980453876275,0.026
0.322980453876275,0.028
0.324252979055034,0.028
0.324252979055034,0.03
0.340580220786836,0.03
0.340580220786836,0.032
0.344242996966356,0.032
0.344242996966356,0.034
0.346106942077694,0.034
0.346106942077694,0.036
0.347162960370132,0.036
0.347162960370132,0.038
0.347241672979168,0.038
0.347241672979168,0.04
0.348111598362012,0.04
0.348111598362012,0.042
0.354689658257717,0.042
0.354689658257717,0.044
0.358274229228723,0.044
0.358274229228723,0.046
0.360736528309326,0.046
0.360736528309326,0.048
0.362992538302963,0.048
0.362992538302963,0.05
0.368315098276534,0.05
0.368315098276534,0.052
0.368763352917979,0.052
0.368763352917979,0.054
0.372681223501199,0.054
0.372681223501199,0.056
0.376387317865274,0.056
0.376387317865274,0.058
0.378896436525277,0.058
0.378896436525277,0.06
0.382060081083771,0.06
0.382060081083771,0.062
0.384739492659996,0.062
0.384739492659996,0.064
0.38986264069199,0.064
0.38986264069199,0.066
0.390756393220265,0.066
0.390756393220265,0.068
0.394018365484103,0.068
0.394018365484103,0.07
0.395826142097474,0.07
0.395826142097474,0.072
0.396576531670737,0.072
0.396576531670737,0.074
0.399321623603449,0.074
0.399321623603449,0.076
0.399502793266418,0.076
0.399502793266418,0.078
0.400716681509965,0.078
0.400716681509965,0.08
0.402649714106177,0.08
0.402649714106177,0.082
0.40372862822231,0.082
0.40372862822231,0.084
0.405117149265065,0.084
0.405117149265065,0.086
0.40656705739602,0.086
0.40656705739602,0.088
0.407712112659156,0.088
0.407712112659156,0.09
0.408853197049376,0.09
0.408853197049376,0.092
0.409429282380075,0.092
0.409429282380075,0.094
0.409563198641008,0.094
0.409563198641008,0.096
0.412106271541304,0.096
0.412106271541304,0.098
0.412866368083303,0.098
0.412866368083303,0.1
0.414418928630278,0.1
0.414418928630278,0.102
0.418476275399389,0.102
0.418476275399389,0.104
0.418600505135976,0.104
0.418600505135976,0.106
0.423425729360604,0.106
0.423425729360604,0.108
0.423948867008976,0.108
0.423948867008976,0.11
0.427186524685897,0.11
0.427186524685897,0.112
0.427244655440165,0.112
0.427244655440165,0.114
0.427856124236255,0.114
0.427856124236255,0.116
0.430324381463439,0.116
0.430324381463439,0.118
0.430519626296766,0.118
0.430519626296766,0.12
0.431062556732016,0.12
0.431062556732016,0.122
0.431160182732249,0.122
0.431160182732249,0.124
0.431494462588328,0.124
0.431494462588328,0.126
0.434280650385802,0.126
0.434280650385802,0.128
0.434973207627006,0.128
0.434973207627006,0.13
0.436174106696446,0.13
0.436174106696446,0.132
0.436609551996085,0.132
0.436609551996085,0.134
0.437200614841639,0.134
0.437200614841639,0.136
0.437982923252556,0.136
0.437982923252556,0.138
0.439113538204062,0.138
0.439113538204062,0.14
0.439144671004662,0.14
0.439144671004662,0.142
0.443028813125189,0.142
0.443028813125189,0.144
0.445995134774687,0.144
0.445995134774687,0.146
0.447681697721745,0.146
0.447681697721745,0.148
0.447816092878172,0.148
0.447816092878172,0.15
0.448017323519209,0.15
0.448017323519209,0.152
0.448816693802675,0.152
0.448816693802675,0.154
0.448906659960407,0.154
0.448906659960407,0.156
0.448925333000602,0.156
0.448925333000602,0.158
0.449688522299855,0.158
0.449688522299855,0.16
0.449761792050915,0.16
0.449761792050915,0.162
0.450106120437376,0.162
0.450106120437376,0.164
0.450636916499661,0.164
0.450636916499661,0.166
0.450893357180204,0.166
0.450893357180204,0.168
0.451260288984337,0.168
0.451260288984337,0.17
0.451715058415806,0.17
0.451715058415806,0.172
0.452386212321139,0.172
0.452386212321139,0.174
0.453780765815804,0.174
0.453780765815804,0.176
0.455000325317782,0.176
0.455000325317782,0.178
0.456585998221554,0.178
0.456585998221554,0.18
0.456644506890208,0.18
0.456644506890208,0.182
0.456656379212748,0.182
0.456656379212748,0.184
0.457693496094481,0.184
0.457693496094481,0.186
0.458578061791243,0.186
0.458578061791243,0.188
0.459987325697308,0.188
0.459987325697308,0.19
0.460075081826421,0.19
0.460075081826421,0.192
0.462140965200391,0.192
0.462140965200391,0.194
0.463105200659006,0.194
0.463105200659006,0.196
0.463108942788317,0.196
0.463108942788317,0.198
0.463878935239612,0.198
0.463878935239612,0.2
0.464368564564369,0.2
0.464368564564369,0.202
0.466029384812792,0.202
0.466029384812792,0.204
0.467692790732989,0.204
0.467692790732989,0.206
0.46771745588168,0.206
0.46771745588168,0.208
0.4679508246424,0.208
0.4679508246424,0.21
0.468385999714855,0.21
0.468385999714855,0.212
0.468485086469675,0.212
0.468485086469675,0.214
0.468808186805271,0.214
0.468808186805271,0.216
0.469707146755742,0.216
0.469707146755742,0.218
0.470757995724459,0.218
0.470757995724459,0.22
0.470795854328846,0.22
0.470795854328846,0.222
0.471696876924148,0.222
0.471696876924148,0.224
0.472258172826995,0.224
0.472258172826995,0.226
0.474194831600245,0.226
0.474194831600245,0.228
0.474356138839852,0.228
0.474356138839852,0.23
0.47476524034937,0.23
0.47476524034937,0.232
0.474827818617332,0.232
0.474827818617332,0.234
0.47686327934869,0.234
0.47686327934869,0.236
0.47729763120626,0.236
0.47729763120626,0.238
0.479706970058755,0.238
0.479706970058755,0.24
0.481212469687219,0.24
0.481212469687219,0.242
0.481848272046852,0.242
0.481848272046852,0.244
0.482635479105189,0.244
0.482635479105189,0.246
0.483189506303972,0.246
0.483189506303972,0.248
0.483327981494477,0.248
0.483327981494477,0.25
0.483370591416278,0.25
0.483370591416278,0.252
0.484213870268274,0.252
0.484213870268274,0.254
0.486500944919036,0.254
0.486500944919036,0.256
0.486989240009492,0.256
0.486989240009492,0.258
0.487227578147689,0.258
0.487227578147689,0.26
0.487549227783531,0.26
0.487549227783531,0.262
0.488066543410347,0.262
0.488066543410347,0.264
0.488319285383346,0.264
0.488319285383346,0.266
0.488678795184719,0.266
0.488678795184719,0.268
0.490575500182006,0.268
0.490575500182006,0.27
0.491312982719769,0.27
0.491312982719769,0.272
0.491779322165924,0.272
0.491779322165924,0.274
0.492006173240163,0.274
0.492006173240163,0.276
0.492551745256258,0.276
0.492551745256258,0.278
0.492629549462062,0.278
0.492629549462062,0.28
0.492922368822381,0.28
0.492922368822381,0.282
0.493724486181247,0.282
0.493724486181247,0.284
0.493764217587862,0.284
0.493764217587862,0.286
0.494474972062128,0.286
0.494474972062128,0.288
0.495711674093116,0.288
0.495711674093116,0.29
0.497560925352889,0.29
0.497560925352889,0.292
0.497601795938397,0.292
0.497601795938397,0.294
0.49774859348014,0.294
0.49774859348014,0.296
0.499671753613807,0.296
0.499671753613807,0.298
0.499756874639795,0.298
0.499756874639795,0.3
0.500605157953639,0.3
0.500605157953639,0.302
0.500695445892663,0.302
0.500695445892663,0.304
0.500705165897374,0.304
0.500705165897374,0.306
0.503112901150094,0.306
0.503112901150094,0.308
0.505689856564641,0.308
0.505689856564641,0.31
0.50610401401036,0.31
0.50610401401036,0.312
0.508306712785079,0.312
0.508306712785079,0.314
0.509055427800324,0.314
0.509055427800324,0.316
0.510187624066501,0.316
0.510187624066501,0.318
0.511528632803954,0.318
0.511528632803954,0.32
0.51178071815655,0.32
0.51178071815655,0.322
0.512066239943343,0.322
0.512066239943343,0.324
0.512381299386285,0.324
0.512381299386285,0.326
0.513548934059182,0.326
0.513548934059182,0.328
0.514172213159283,0.328
0.514172213159283,0.33
0.515157961730446,0.33
0.515157961730446,0.332
0.515712377440243,0.332
0.515712377440243,0.334
0.515745415488924,0.334
0.515745415488924,0.336
0.516990319048968,0.336
0.516990319048968,0.338
0.517934766574285,0.338
0.517934766574285,0.34
0.518174337715794,0.34
0.518174337715794,0.342
0.52121265272865,0.342
0.52121265272865,0.344
0.52259334047271,0.344
0.52259334047271,0.346
0.523139114117305,0.346
0.523139114117305,0.348
0.525130951763947,0.348
0.525130951763947,0.35
0.528523878765756,0.35
0.528523878765756,0.352
0.528600646415379,0.352
0.528600646415379,0.354
0.529218735252486,0.354
0.529218735252486,0.356
0.529979879577346,0.356
0.529979879577346,0.358
0.531042132734463,0.358
0.531042132734463,0.36
0.532510425571957,0.36
0.532510425571957,0.362
0.532756151664655,0.362
0.532756151664655,0.364
0.533406285640894,0.364
0.533406285640894,0.366
0.534340493168417,0.366
0.534340493168417,0.368
0.534547278625511,0.368
0.534547278625511,0.37
0.534627176004429,0.37
0.534627176004429,0.372
0.535292482923317,0.372
0.535292482923317,0.374
0.535640325832653,0.374
0.535640325832653,0.376
0.537728715687369,0.376
0.537728715687369,0.378
0.539562491463155,0.378
0.539562491463155,0.38
0.541783265090392,0.38
0.541783265090392,0.382
0.54227867727159,0.382
0.54227867727159,0.384
0.545209077941333,0.384
0.545209077941333,0.386
0.545285626139256,0.386
0.545285626139256,0.388
0.545344112592011,0.388
0.545344112592011,0.39
0.545654136313351,0.39
0.545654136313351,0.392
0.54722330640424,0.392
0.54722330640424,0.394
0.54736235804644,0.394
0.54736235804644,0.396
0.54880465423039,0.396
0.54880465423039,0.398
0.548921084625123,0.398
0.548921084625123,0.4
0.549665166036136,0.4
0.549665166036136,0.402
0.550812718451347,0.402
0.550812718451347,0.404
0.551236623210673,0.404
0.551236623210673,0.406
0.552328466898492,0.406
0.552328466898492,0.408
0.552617725382534,0.408
0.552617725382534,0.41
0.553515155998007,0.41
0.553515155998007,0.412
0.554321711860336,0.412
0.554321711860336,0.414
0.556060866407177,0.414
0.556060866407177,0.416
0.557257342856359,0.416
0.557257342856359,0.418
0.558987163214622,0.418
0.558987163214622,0.42
0.560384143327361,0.42
0.560384143327361,0.422
0.561029263998496,0.422
0.561029263998496,0.424
0.56283360862632,0.424
0.56283360862632,0.426
0.563598139810981,0.426
0.563598139810981,0.428
0.564823967643426,0.428
0.564823967643426,0.43
0.565705731547887,0.43
0.565705731547887,0.432
0.565822958458184,0.432
0.565822958458184,0.434
0.566199233582456,0.434
0.566199233582456,0.436
0.566788825039405,0.436
0.566788825039405,0.438
0.568111525858183,0.438
0.568111525858183,0.44
0.568293661859407,0.44
0.568293661859407,0.442
0.569403926733029,0.442
0.569403926733029,0.444
0.569490265661804,0.444
0.569490265661804,0.446
0.57049560295114,0.446
0.57049560295114,0.448
0.570896613829184,0.448
0.570896613829184,0.45
0.571435185816573,0.45
0.571435185816573,0.452
0.571624047810009,0.452
0.571624047810009,0.454
0.572732104030144,0.454
0.572732104030144,0.456
0.572910241491073,0.456
0.572910241491073,0.458
0.573778063487569,0.458
0.573778063487569,0.46
0.573855005277195,0.46
0.573855005277195,0.462
0.574385683040309,0.462
0.574385683040309,0.464
0.57438920319451,0.464
0.57438920319451,0.466
0.575856679123655,0.466
0.575856679123655,0.468
0.577851194876577,0.468
0.577851194876577,0.47
0.579853426804974,0.47
0.579853426804974,0.472
0.580509109333428,0.472
0.580509109333428,0.474
0.580565380960236,0.474
0.580565380960236,0.476
0.581090989906506,0.476
0.581090989906506,0.478
0.581367890498202,0.478
0.581367890498202,0.48
0.58220211275277,0.48
0.58220211275277,0.482
0.582268430935568,0.482
0.582268430935568,0.484
0.58292564092611,0.484
0.58292564092611,0.486
0.585065365029403,0.486
0.585065365029403,0.488
0.586222028448427,0.488
0.586222028448427,0.49
0.587168488432923,0.49
0.587168488432923,0.492
0.587200673107525,0.492
0.587200673107525,0.494
0.587418545257291,0.494
0.587418545257291,0.496
0.587983731722185,0.496
0.587983731722185,0.498
0.588174682151362,0.498
0.588174682151362,0.5
0.589296146357893,0.5
0.589296146357893,0.502
0.590699400840278,0.502
0.590699400840278,0.504
0.590907679684052,0.504
0.590907679684052,0.506
0.591829671266486,0.506
0.591829671266486,0.508
0.59205548846212,0.508
0.59205548846212,0.51
0.595948402716652,0.51
0.595948402716652,0.512
0.596742298503291,0.512
0.596742298503291,0.514
0.596780021530775,0.514
0.596780021530775,0.516
0.596869476390211,0.516
0.596869476390211,0.518
0.597444516312372,0.518
0.597444516312372,0.52
0.597619931757728,0.52
0.597619931757728,0.522
0.598951690889073,0.522
0.598951690889073,0.524
0.599754423482592,0.524
0.599754423482592,0.526
0.600225005750727,0.526
0.600225005750727,0.528
0.601525586097938,0.528
0.601525586097938,0.53
0.603059411892001,0.53
0.603059411892001,0.532
0.603345384070863,0.532
0.603345384070863,0.534
0.603432464034936,0.534
0.603432464034936,0.536
0.605189894747005,0.536
0.605189894747005,0.538
0.605827064948035,0.538
0.605827064948035,0.54
0.60610242913324,0.54
0.60610242913324,0.542
0.606334633146191,0.542
0.606334633146191,0.544
0.606375345044729,0.544
0.606375345044729,0.546
0.606637492991412,0.546
0.606637492991412,0.548
0.606739439509433,0.548
0.606739439509433,0.55
0.606759161993014,0.55
0.606759161993014,0.552
0.6067988765883,0.552
0.6067988765883,0.554
0.607857506058567,0.554
0.607857506058567,0.556
0.608582204266857,0.556
0.608582204266857,0.558
0.608749127062712,0.558
0.608749127062712,0.56
0.611072186469822,0.56
0.611072186469822,0.562
0.611450380088746,0.562
0.611450380088746,0.564
0.612095269198056,0.564
0.612095269198056,0.566
0.612174580025271,0.566
0.612174580025271,0.568
0.613236279103943,0.568
0.613236279103943,0.57
0.61413470293699,0.57
0.61413470293699,0.572
0.615227305173282,0.572
0.615227305173282,0.574
0.615795348422662,0.574
0.615795348422662,0.576
0.616201889235555,0.576
0.616201889235555,0.578
0.616569208363122,0.578
0.616569208363122,0.58
0.617761626690691,0.58
0.617761626690691,0.582
0.617784687092751,0.582
0.617784687092751,0.584
0.619398276177746,0.584
0.619398276177746,0.586
0.619789968211126,0.586
0.619789968211126,0.588
0.620432169836442,0.588
0.620432169836442,0.59
0.620591304405658,0.59
0.620591304405658,0.592
0.620933085418829,0.592
0.620933085418829,0.594
0.623242606735323,0.594
0.623242606735323,0.596
0.624409622944585,0.596
0.624409622944585,0.598
0.62457267051415,0.598
0.62457267051415,0.6
0.625171869610866,0.6
0.625171869610866,0.602
0.626107719809348,0.602
0.626107719809348,0.604
0.626759813443552,0.604
0.626759813443552,0.606
0.627933169398513,0.606
0.627933169398513,0.608
0.629148043740841,0.608
0.629148043740841,0.61
0.630055529813107,0.61
0.630055529813107,0.612
0.630748271372965,0.612
0.630748271372965,0.614
0.631343848373859,0.614
0.631343848373859,0.616
0.635125621626957,0.616
0.635125621626957,0.618
0.635486502252293,0.618
0.635486502252293,0.62
0.635491558003696,0.62
0.635491558003696,0.622
0.635657219489745,0.622
0.635657219489745,0.624
0.636962743221493,0.624
0.636962743221493,0.626
0.637287024941808,0.626
0.637287024941808,0.628
0.637447059959025,0.628
0.637447059959025,0.63
0.638559919699693,0.63
0.638559919699693,0.632
0.639089640095049,0.632
0.639089640095049,0.634
0.639515738541465,0.634
0.639515738541465,0.636
0.639537432704651,0.636
0.639537432704651,0.638
0.63965387414402,0.638
0.63965387414402,0.64
0.640361403214537,0.64
0.640361403214537,0.642
0.640515559464225,0.642
0.640515559464225,0.644
0.640603510563203,0.644
0.640603510563203,0.646
0.642752294318568,0.646
0.642752294318568,0.648
0.645368487331422,0.648
0.645368487331422,0.65
0.646765253767779,0.65
0.646765253767779,0.652
0.647138319367517,0.652
0.647138319367517,0.654
0.647895503018476,0.654
0.647895503018476,0.656
0.647924454864128,0.656
0.647924454864128,0.658
0.648777225016325,0.658
0.648777225016325,0.66
0.649550185226281,0.66
0.649550185226281,0.662
0.649798950218729,0.662
0.649798950218729,0.664
0.651002932775603,0.664
0.651002932775603,0.666
0.651584169065512,0.666
0.651584169065512,0.668
0.652819822073967,0.668
0.652819822073967,0.67
0.653503408220003,0.67
0.653503408220003,0.672
0.654432309733227,0.672
0.654432309733227,0.674
0.655045161908138,0.674
0.655045161908138,0.676
0.657561942971541,0.676
0.657561942971541,0.678
0.659039702582752,0.678
0.659039702582752,0.68
0.659174905461443,0.68
0.659174905461443,0.682
0.661598670132568,0.682
0.661598670132568,0.684
0.661999141976568,0.684
0.661999141976568,0.686
0.663814888325644,0.686
0.663814888325644,0.688
0.665512477011481,0.688
0.665512477011481,0.69
0.665977180043603,0.69
0.665977180043603,0.692
0.667618085832406,0.692
0.667618085832406,0.694
0.668467270840225,0.694
0.668467270840225,0.696
0.669595125656631,0.696
0.669595125656631,0.698
0.670376738545293,0.698
0.670376738545293,0.7
0.67151267443679,0.7
0.67151267443679,0.702
0.671564176609411,0.702
0.671564176609411,0.704
0.671578261245555,0.704
0.671578261245555,0.706
0.672124554180167,0.706
0.672124554180167,0.708
0.673483126173634,0.708
0.673483126173634,0.71
0.673984787149102,0.71
0.673984787149102,0.712
0.674160409421869,0.712
0.674160409421869,0.714
0.67484099551725,0.714
0.67484099551725,0.716
0.676948769512655,0.716
0.676948769512655,0.718
0.677081949951067,0.718
0.677081949951067,0.72
0.677181790597533,0.72
0.677181790597533,0.722
0.677394599276817,0.722
0.677394599276817,0.724
0.679422334684126,0.724
0.679422334684126,0.726
0.679525688425766,0.726
0.679525688425766,0.728
0.680419777054529,0.728
0.680419777054529,0.73
0.680552261960533,0.73
0.680552261960533,0.732
0.68196317314592,0.732
0.68196317314592,0.734
0.682208981764614,0.734
0.682208981764614,0.736
0.683195451458299,0.736
0.683195451458299,0.738
0.683598352408913,0.738
0.683598352408913,0.74
0.683618921112193,0.74
0.683618921112193,0.742
0.685047847363478,0.742
0.685047847363478,0.744
0.685669193002972,0.744
0.685669193002972,0.746
0.685728651545975,0.746
0.685728651545975,0.748
0.685809522990322,0.748
0.685809522990322,0.75
0.686460992114631,0.75
0.686460992114631,0.752
0.686806325012855,0.752
0.686806325012855,0.754
0.686826302605862,0.754
0.686826302605862,0.756
0.687353510107039,0.756
0.687353510107039,0.758
0.688008838210922,0.758
0.688008838210922,0.76
0.688943553936413,0.76
0.688943553936413,0.762
0.690608884202632,0.762
0.690608884202632,0.764
0.691083669918775,0.764
0.691083669918775,0.766
0.692276736002345,0.766
0.692276736002345,0.768
0.69320491146199,0.768
0.69320491146199,0.77
0.696495779418322,0.77
0.696495779418322,0.772
0.696769182618956,0.772
0.696769182618956,0.774
0.697082777746162,0.774
0.697082777746162,0.776
0.697118562445945,0.776
0.697118562445945,0.778
0.70112774047835,0.778
0.70112774047835,0.78
0.703800562765357,0.78
0.703800562765357,0.782
0.704796895640412,0.782
0.704796895640412,0.784
0.705302316417484,0.784
0.705302316417484,0.786
0.706306915423334,0.786
0.706306915423334,0.788
0.707049215145724,0.788
0.707049215145724,0.79
0.709477337753947,0.79
0.709477337753947,0.792
0.709675823949158,0.792
0.709675823949158,0.794
0.710933495911437,0.794
0.710933495911437,0.796
0.711951417404137,0.796
0.711951417404137,0.798
0.712940848950195,0.798
0.712940848950195,0.8
0.714090627773433,0.8
0.714090627773433,0.802
0.71535056510862,0.802
0.71535056510862,0.804
0.715641753711616,0.804
0.715641753711616,0.806
0.719600275589473,0.806
0.719600275589473,0.808
0.722147141923124,0.808
0.722147141923124,0.81
0.722274145178645,0.81
0.722274145178645,0.812
0.724140547702351,0.812
0.724140547702351,0.814
0.724626173855798,0.814
0.724626173855798,0.816
0.72634255715363,0.816
0.72634255715363,0.818
0.729476364781847,0.818
0.729476364781847,0.82
0.731847964153917,0.82
0.731847964153917,0.822
0.735402843002727,0.822
0.735402843002727,0.824
0.740274229167461,0.824
0.740274229167461,0.826
0.741520469145535,0.826
0.741520469145535,0.828
0.742497252080809,0.828
0.742497252080809,0.83
0.742514031821185,0.83
0.742514031821185,0.832
0.742996388280069,0.832
0.742996388280069,0.834
0.743533513929526,0.834
0.743533513929526,0.836
0.74368060317864,0.836
0.74368060317864,0.838
0.745262083760254,0.838
0.745262083760254,0.84
0.746471786530935,0.84
0.746471786530935,0.842
0.748197822692934,0.842
0.748197822692934,0.844
0.751603210841781,0.844
0.751603210841781,0.846
0.752361599547901,0.846
0.752361599547901,0.848
0.752945717963025,0.848
0.752945717963025,0.85
0.756729496646228,0.85
0.756729496646228,0.852
0.758714236525965,0.852
0.758714236525965,0.854
0.759517282756583,0.854
0.759517282756583,0.856
0.761450665882791,0.856
0.761450665882791,0.858
0.763885518865509,0.858
0.763885518865509,0.86
0.76420972843462,0.86
0.76420972843462,0.862
0.765188663756368,0.862
0.765188663756368,0.864
0.768760301122855,0.864
0.768760301122855,0.866
0.770877180194439,0.866
0.770877180194439,0.868
0.772977601360736,0.868
0.772977601360736,0.87
0.774457863239768,0.87
0.774457863239768,0.872
0.777050106225107,0.872
0.777050106225107,0.874
0.779397919464571,0.874
0.779397919464571,0.876
0.780434015156567,0.876
0.780434015156567,0.878
0.782146494895496,0.878
0.782146494895496,0.88
0.782333975399907,0.88
0.782333975399907,0.882
0.783954025075461,0.882
0.783954025075461,0.884
0.786992852156568,0.884
0.786992852156568,0.886
0.787133368337093,0.886
0.787133368337093,0.888
0.788389954415825,0.888
0.788389954415825,0.89
0.788769713984299,0.89
0.788769713984299,0.892
0.789611535122292,0.892
0.789611535122292,0.894
0.793200158650754,0.894
0.793200158650754,0.896
0.793539270456009,0.896
0.793539270456009,0.898
0.794432754793318,0.898
0.794432754793318,0.9
0.795150142960404,0.9
0.795150142960404,0.902
0.800920130387173,0.902
0.800920130387173,0.904
0.805765619464417,0.904
0.805765619464417,0.906
0.810405936763599,0.906
0.810405936763599,0.908
0.812131051006316,0.908
0.812131051006316,0.91
0.821198695800415,0.91
0.821198695800415,0.912
0.822242493257392,0.912
0.822242493257392,0.914
0.825690975193135,0.914
0.825690975193135,0.916
0.826940139511999,0.916
0.826940139511999,0.918
0.828222763968645,0.918
0.828222763968645,0.92
0.830116397363689,0.92
0.830116397363689,0.922
0.834255518436847,0.922
0.834255518436847,0.924
0.835182302166551,0.924
0.835182302166551,0.926
0.840612937586358,0.926
0.840612937586358,0.928
0.84314411457979,0.928
0.84314411457979,0.93
0.843385025051625,0.93
0.843385025051625,0.932
0.849093442808588,0.932
0.849093442808588,0.934
0.865815692486765,0.934
0.865815692486765,0.936
0.869425258703023,0.936
0.869425258703023,0.938
0.869958803843881,0.938
0.869958803843881,0.94
0.882794197828456,0.94
0.882794197828456,0.942
0.8833405094636,0.942
0.8833405094636,0.944
0.886311572647821,0.944
0.886311572647821,0.946
0.886514170967588,0.946
0.886514170967588,0.948
0.891400060235606,0.948
0.891400060235606,0.95
0.894045467449706,0.95
0.894045467449706,0.952
0.90021900290627,0.952
0.90021900290627,0.954
0.901146450990016,0.954
0.901146450990016,0.956
0.906234901438738,0.956
0.906234901438738,0.958
0.906674484017783,0.958
0.906674484017783,0.96
0.90848046989429,0.96
0.90848046989429,0.962
0.912358762258053,0.962
0.912358762258053,0.964
0.912559123491814,0.964
0.912559123491814,0.966
0.915738773718459,0.966
0.915738773718459,0.968
0.921450250820884,0.968
0.921450250820884,0.97
0.933228314703971,0.97
0.933228314703971,0.972
0.944107922309207,0.972
0.944107922309207,0.974
0.954791806771967,0.974
0.954791806771967,0.976
0.956629088100505,0.976
0.956629088100505,0.978
0.956724258171005,0.978
0.956724258171005,0.98
0.967559085880026,0.98
0.967559085880026,0.982
0.990673553454932,0.982
0.990673553454932,0.984
0.992147484958295,0.984
0.992147484958295,0.986
1.03139288851941,0.986
1.03139288851941,0.988
1.07590954378159,0.988
1.07590954378159,0.99
1.08271533559621,0.99
1.08271533559621,0.992
1.08600494909055,0.992
1.08600494909055,0.994
1.11078134373174,0.994
1.11078134373174,0.996
1.11400895893497,0.996
1.11400895893497,0.998
1.23997315379616,0.998
1.23997315379616,1
Inf,1


==> csvs/ppf_adaptive_V10000.csv <==
-Inf,0
0.216238145694487,0
0.216238145694487,0.002
0.220511552808534,0.002
0.220511552808534,0.004
0.230654028071546,0.004
0.230654028071546,0.006
0.257553112026905,0.006
0.257553112026905,0.008
0.258430336080284,0.008
0.258430336080284,0.01
0.258739662236243,0.01
0.258739662236243,0.012
0.266186771473917,0.012
0.266186771473917,0.014
0.277205833786043,0.014
0.277205833786043,0.016
0.277674069723753,0.016
0.277674069723753,0.018
0.282470000519095,0.018
0.282470000519095,0.02
0.300519947389069,0.02
0.300519947389069,0.022
0.307849296780464,0.022
0.307849296780464,0.024
0.309007298429786,0.024
0.309007298429786,0.026
0.314019667353268,0.026
0.314019667353268,0.028
0.319562710268926,0.028
0.319562710268926,0.03
0.333973286721557,0.03
0.333973286721557,0.032
0.335947701188466,0.032
0.335947701188466,0.034
0.337209490220305,0.034
0.337209490220305,0.036
0.337983178807259,0.036
0.337983178807259,0.038
0.339326703150339,0.038
0.339326703150339,0.04
0.344902436025193,0.04
0.344902436025193,0.042
0.357115305023802,0.042
0.357115305023802,0.044
0.357774250250683,0.044
0.357774250250683,0.046
0.360658212663288,0.046
0.360658212663288,0.048
0.365827654194109,0.048
0.365827654194109,0.05
0.366932046641954,0.05
0.366932046641954,0.052
0.372395884303587,0.052
0.372395884303587,0.054
0.372965558820998,0.054
0.372965558820998,0.056
0.373679951739663,0.056
0.373679951739663,0.058
0.385280281853743,0.058
0.385280281853743,0.06
0.387046818965512,0.06
0.387046818965512,0.062
0.388046396334876,0.062
0.388046396334876,0.064
0.39405854513322,0.064
0.39405854513322,0.066
0.397603966345698,0.066
0.397603966345698,0.068
0.400300065871777,0.068
0.400300065871777,0.07
0.400377496823678,0.07
0.400377496823678,0.072
0.403405461009968,0.072
0.403405461009968,0.074
0.405208103361025,0.074
0.405208103361025,0.076
0.405540889194898,0.076
0.405540889194898,0.078
0.406561336209398,0.078
0.406561336209398,0.08
0.408457545096268,0.08
0.408457545096268,0.082
0.410007462251202,0.082
0.410007462251202,0.084
0.412069192993428,0.084
0.412069192993428,0.086
0.412983797045024,0.086
0.412983797045024,0.088
0.413448743511085,0.088
0.413448743511085,0.09
0.413805873943838,0.09
0.413805873943838,0.092
0.415780576898307,0.092
0.415780576898307,0.094
0.418218347423159,0.094
0.418218347423159,0.096
0.419088522000895,0.096
0.419088522000895,0.098
0.420582405518713,0.098
0.420582405518713,0.1
0.421559539622094,0.1
0.421559539622094,0.102
0.427256596088543,0.102
0.427256596088543,0.104
0.427689143651353,0.104
0.427689143651353,0.106
0.430293230724056,0.106
0.430293230724056,0.108
0.431967564454351,0.108
0.431967564454351,0.11
0.432828037680869,0.11
0.432828037680869,0.112
0.43518247597669,0.112
0.43518247597669,0.114
0.435450763295548,0.114
0.435450763295548,0.116
0.437317418247598,0.116
0.437317418247598,0.118
0.438844587975175,0.118
0.438844587975175,0.12
0.440360832181114,0.12
0.440360832181114,0.122
0.440366017627073,0.122
0.440366017627073,0.124
0.44247646293751,0.124
0.44247646293751,0.126
0.443238982043164,0.126
0.443238982043164,0.128
0.443621580348472,0.128
0.443621580348472,0.13
0.445976413482688,0.13
0.445976413482688,0.132
0.446726720706641,0.132
0.446726720706641,0.134
0.448472619407169,0.134
0.448472619407169,0.136
0.4505513724818,0.136
0.4505513724818,0.138
0.452225029479044,0.138
0.452225029479044,0.14
0.453403013264426,0.14
0.453403013264426,0.142
0.457198392668107,0.142
0.457198392668107,0.144
0.457801130790941,0.144
0.457801130790941,0.146
0.458476341493999,0.146
0.458476341493999,0.148
0.460397167983601,0.148
0.460397167983601,0.15
0.462027045963316,0.15
0.462027045963316,0.152
0.462099354668387,0.152
0.462099354668387,0.154
0.464705379301739,0.154
0.464705379301739,0.156
0.465214071376773,0.156
0.465214071376773,0.158
0.46584129301705,0.158
0.46584129301705,0.16
0.466200917825024,0.16
0.466200917825024,0.162
0.468077002946451,0.162
0.468077002946451,0.164
0.468662986754769,0.164
0.468662986754769,0.166
0.469093428947553,0.166
0.469093428947553,0.168
0.470056274527469,0.168
0.470056274527469,0.17
0.47034245715503,0.17
0.47034245715503,0.172
0.470753699008284,0.172
0.470753699008284,0.174
0.471431139176653,0.174
0.471431139176653,0.176
0.472599570945028,0.176
0.472599570945028,0.178
0.472643457550327,0.178
0.472643457550327,0.18
0.473741140823615,0.18
0.473741140823615,0.182
0.474523713447208,0.182
0.474523713447208,0.184
0.474691838856823,0.184
0.474691838856823,0.186
0.474997649216978,0.186
0.474997649216978,0.188
0.475156954823045,0.188
0.475156954823045,0.19
0.477930507565335,0.19
0.477930507565335,0.192
0.478336651363531,0.192
0.478336651363531,0.194
0.479321242459524,0.194
0.479321242459524,0.196
0.480244699026199,0.196
0.480244699026199,0.198
0.481100882120731,0.198
0.481100882120731,0.2
0.4822105189894,0.2
0.4822105189894,0.202
0.482523535363259,0.202
0.482523535363259,0.204
0.483068518219586,0.204
0.483068518219586,0.206
0.483631423754072,0.206
0.483631423754072,0.208
0.484478669122113,0.208
0.484478669122113,0.21
0.485031403211754,0.21
0.485031403211754,0.212
0.486456544276578,0.212
0.486456544276578,0.214
0.487195619317248,0.214
0.487195619317248,0.216
0.487266783401485,0.216
0.487266783401485,0.218
0.489392103170926,0.218
0.489392103170926,0.22
0.490061266934857,0.22
0.490061266934857,0.222
0.490943692828106,0.222
0.490943692828106,0.224
0.492571490317166,0.224
0.492571490317166,0.226
0.49270304306502,0.226
0.49270304306502,0.228
0.493578298166361,0.228
0.493578298166361,0.23
0.494031231738636,0.23
0.494031231738636,0.232
0.49410273601515,0.232
0.49410273601515,0.234
0.495820343792443,0.234
0.495820343792443,0.236
0.49664442166164,0.236
0.49664442166164,0.238
0.497583720788501,0.238
0.497583720788501,0.24
0.498172934217817,0.24
0.498172934217817,0.242
0.500674725675585,0.242
0.500674725675585,0.244
0.501391500550466,0.244
0.501391500550466,0.246
0.502721498796377,0.246
0.502721498796377,0.248
0.503249075492783,0.248
0.503249075492783,0.25
0.504258379821366,0.25
0.504258379821366,0.252
0.504668943605654,0.252
0.504668943605654,0.254
0.504969385855104,0.254
0.504969385855104,0.256
0.505083621095976,0.256
0.505083621095976,0.258
0.505880664981018,0.258
0.505880664981018,0.26
0.50615213472053,0.26
0.50615213472053,0.262
0.50634921601721,0.262
0.50634921601721,0.264
0.507648961092404,0.264
0.507648961092404,0.266
0.508671573948883,0.266
0.508671573948883,0.268
0.509215784465791,0.268
0.509215784465791,0.27
0.511296362478762,0.27
0.511296362478762,0.272
0.512639959888683,0.272
0.512639959888683,0.274
0.515346669996221,0.274
0.515346669996221,0.276
0.515686093007451,0.276
0.515686093007451,0.278
0.515762056303581,0.278
0.515762056303581,0.28
0.515833954575561,0.28
0.515833954575561,0.282
0.517668851588496,0.282
0.517668851588496,0.284
0.518025546197132,0.284
0.518025546197132,0.286
0.518134336151827,0.286
0.518134336151827,0.288
0.518944354126822,0.288
0.518944354126822,0.29
0.519652944701796,0.29
0.519652944701796,0.292
0.520635182717308,0.292
0.520635182717308,0.294
0.521172428219189,0.294
0.521172428219189,0.296
0.521860322680114,0.296
0.521860322680114,0.298
0.52417066626687,0.298
0.52417066626687,0.3
0.524880786275105,0.3
0.524880786275105,0.302
0.52641654582051,0.302
0.52641654582051,0.304
0.52671239646941,0.304
0.52671239646941,0.306
0.527849201616582,0.306
0.527849201616582,0.308
0.528168322466066,0.308
0.528168322466066,0.31
0.528306064950707,0.31
0.528306064950707,0.312
0.528990499466606,0.312
0.528990499466606,0.314
0.530578910556633,0.314
0.530578910556633,0.316
0.531584237193592,0.316
0.531584237193592,0.318
0.53163725934136,0.318
0.53163725934136,0.32
0.531750807943837,0.32
0.531750807943837,0.322
0.534654982918542,0.322
0.534654982918542,0.324
0.536600284321369,0.324
0.536600284321369,0.326
0.538080140988408,0.326
0.538080140988408,0.328
0.544156666788825,0.328
0.544156666788825,0.33
0.545044267858132,0.33
0.545044267858132,0.332
0.545087734700087,0.332
0.545087734700087,0.334
0.546992847013039,0.334
0.546992847013039,0.336
0.54703274501314,0.336
0.54703274501314,0.338
0.548710459525875,0.338
0.548710459525875,0.34
0.54900486501988,0.34
0.54900486501988,0.342
0.550522630693293,0.342
0.550522630693293,0.344
0.551076295239179,0.344
0.551076295239179,0.346
0.551528587556979,0.346
0.551528587556979,0.348
0.551628171476122,0.348
0.551628171476122,0.35
0.551742608883263,0.35
0.551742608883263,0.352
0.551751631887835,0.352
0.551751631887835,0.354
0.552175465079372,0.354
0.552175465079372,0.356
0.555055056629004,0.356
0.555055056629004,0.358
0.556002523905275,0.358
0.556002523905275,0.36
0.557234876639696,0.36
0.557234876639696,0.362
0.557379283970324,0.362
0.557379283970324,0.364
0.55974591828778,0.364
0.55974591828778,0.366
0.561236774386533,0.366
0.561236774386533,0.368
0.563388842705268,0.368
0.563388842705268,0.37
0.563694312887774,0.37
0.563694312887774,0.372
0.563840815328476,0.372
0.563840815328476,0.374
0.565157861964506,0.374
0.565157861964506,0.376
0.565361373657484,0.376
0.565361373657484,0.378
0.567142220536537,0.378
0.567142220536537,0.38
0.569508065527911,0.38
0.569508065527911,0.382
0.57338620489446,0.382
0.57338620489446,0.384
0.574045689232207,0.384
0.574045689232207,0.386
0.575634822606642,0.386
0.575634822606642,0.388
0.576203975839323,0.388
0.576203975839323,0.39
0.576390231056769,0.39
0.576390231056769,0.392
0.576570497456657,0.392
0.576570497456657,0.394
0.576831598114615,0.394
0.576831598114615,0.396
0.577791292985881,0.396
0.577791292985881,0.398
0.578213250362982,0.398
0.578213250362982,0.4
0.58088818151646,0.4
0.58088818151646,0.402
0.581904673867586,0.402
0.581904673867586,0.404
0.583711386292539,0.404
0.583711386292539,0.406
0.585326820938494,0.406
0.585326820938494,0.408
0.58564665681859,0.408
0.58564665681859,0.41
0.587188175554258,0.41
0.587188175554258,0.412
0.588605461425363,0.412
0.588605461425363,0.414
0.591258009222946,0.414
0.591258009222946,0.416
0.591829546673611,0.416
0.591829546673611,0.418
0.592872549449666,0.418
0.592872549449666,0.42
0.593192241520363,0.42
0.593192241520363,0.422
0.593721977033528,0.422
0.593721977033528,0.424
0.595099476335041,0.424
0.595099476335041,0.426
0.595636034541765,0.426
0.595636034541765,0.428
0.596733042774058,0.428
0.596733042774058,0.43
0.598454837897896,0.43
0.598454837897896,0.432
0.599777340233403,0.432
0.599777340233403,0.434
0.599779879447262,0.434
0.599779879447262,0.436
0.600383892018074,0.436
0.600383892018074,0.438
0.601431179876806,0.438
0.601431179876806,0.44
0.602196918972922,0.44
0.602196918972922,0.442
0.60376627180455,0.442
0.60376627180455,0.444
0.603795065862898,0.444
0.603795065862898,0.446
0.605263722140421,0.446
0.605263722140421,0.448
0.605554655475991,0.448
0.605554655475991,0.45
0.605607122663692,0.45
0.605607122663692,0.452
0.609695028442504,0.452
0.609695028442504,0.454
0.61058148966374,0.454
0.61058148966374,0.456
0.610596496964822,0.456
0.610596496964822,0.458
0.611229696428508,0.458
0.611229696428508,0.46
0.612519874888771,0.46
0.612519874888771,0.462
0.612737346737625,0.462
0.612737346737625,0.464
0.613144850093565,0.464
0.613144850093565,0.466
0.613852999593695,0.466
0.613852999593695,0.468
0.616037979896538,0.468
0.616037979896538,0.47
0.616976981778787,0.47
0.616976981778787,0.472
0.617615873920486,0.472
0.617615873920486,0.474
0.618382888337058,0.474
0.618382888337058,0.476
0.619350579925236,0.476
0.619350579925236,0.478
0.620953004992469,0.478
0.620953004992469,0.48
0.621884323827482,0.48
0.621884323827482,0.482
0.623379484031818,0.482
0.623379484031818,0.484
0.623824816773229,0.484
0.623824816773229,0.486
0.624494286283076,0.486
0.624494286283076,0.488
0.624756584507447,0.488
0.624756584507447,0.49
0.625496240477949,0.49
0.625496240477949,0.492
0.626517063492975,0.492
0.626517063492975,0.494
0.626813783842889,0.494
0.626813783842889,0.496
0.6277103889268,0.496
0.6277103889268,0.498
0.628862480085269,0.498
0.628862480085269,0.5
0.630267229005171,0.5
0.630267229005171,0.502
0.630621362813775,0.502
0.630621362813775,0.504
0.631237479288878,0.504
0.631237479288878,0.506
0.634560836187571,0.506
0.634560836187571,0.508
0.635388410373599,0.508
0.635388410373599,0.51
0.6355853405417,0.51
0.6355853405417,0.512
0.635950276726778,0.512
0.635950276726778,0.514
0.636121415362097,0.514
0.636121415362097,0.516
0.636400179975743,0.516
0.636400179975743,0.518
0.636873651009683,0.518
0.636873651009683,0.52
0.638124174555258,0.52
0.638124174555258,0.522
0.638827148062337,0.522
0.638827148062337,0.524
0.639571235171053,0.524
0.639571235171053,0.526
0.641199685281048,0.526
0.641199685281048,0.528
0.641916672134122,0.528
0.641916672134122,0.53
0.642420806590576,0.53
0.642420806590576,0.532
0.643687239370495,0.532
0.643687239370495,0.534
0.644644130354596,0.534
0.644644130354596,0.536
0.644722282500314,0.536
0.644722282500314,0.538
0.64511820187012,0.538
0.64511820187012,0.54
0.645223270759849,0.54
0.645223270759849,0.542
0.64599390287985,0.542
0.64599390287985,0.544
0.648850008368375,0.544
0.648850008368375,0.546
0.649001602795273,0.546
0.649001602795273,0.548
0.649884368834644,0.548
0.649884368834644,0.55
0.650760953129174,0.55
0.650760953129174,0.552
0.652152754834861,0.552
0.652152754834861,0.554
0.652259209184258,0.554
0.652259209184258,0.556
0.652374640180116,0.556
0.652374640180116,0.558
0.652738713880583,0.558
0.652738713880583,0.56
0.653616972206901,0.56
0.653616972206901,0.562
0.655321650394869,0.562
0.655321650394869,0.564
0.655815160510485,0.564
0.655815160510485,0.566
0.657753907126504,0.566
0.657753907126504,0.568
0.657947382631084,0.568
0.657947382631084,0.57
0.658090660892616,0.57
0.658090660892616,0.572
0.658996725074275,0.572
0.658996725074275,0.574
0.659439298729482,0.574
0.659439298729482,0.576
0.6605662700051,0.576
0.6605662700051,0.578
0.663390025421152,0.578
0.663390025421152,0.58
0.665098265306675,0.58
0.665098265306675,0.582
0.66522873710738,0.582
0.66522873710738,0.584
0.666593904957511,0.584
0.666593904957511,0.586
0.666615550211981,0.586
0.666615550211981,0.588
0.666690579577568,0.588
0.666690579577568,0.59
0.668377837342994,0.59
0.668377837342994,0.592
0.668710877445004,0.592
0.668710877445004,0.594
0.668866045554939,0.594
0.668866045554939,0.596
0.669024679179773,0.596
0.669024679179773,0.598
0.669394889667482,0.598
0.669394889667482,0.6
0.672700680584308,0.6
0.672700680584308,0.602
0.67300640652648,0.602
0.67300640652648,0.604
0.673346062963769,0.604
0.673346062963769,0.606
0.673392624873403,0.606
0.673392624873403,0.608
0.674674407275368,0.608
0.674674407275368,0.61
0.678036347557586,0.61
0.678036347557586,0.612
0.678204784942436,0.612
0.678204784942436,0.614
0.680651677888726,0.614
0.680651677888726,0.616
0.680659688095639,0.616
0.680659688095639,0.618
0.681384189142284,0.618
0.681384189142284,0.62
0.682336788230622,0.62
0.682336788230622,0.622
0.682825997592107,0.622
0.682825997592107,0.624
0.684994142029066,0.624
0.684994142029066,0.626
0.686183033918847,0.626
0.686183033918847,0.628
0.686542777298477,0.628
0.686542777298477,0.63
0.686638539798435,0.63
0.686638539798435,0.632
0.687054586326517,0.632
0.687054586326517,0.634
0.687594492887822,0.634
0.687594492887822,0.636
0.688266359402904,0.636
0.688266359402904,0.638
0.689358765637954,0.638
0.689358765637954,0.64
0.690624709935947,0.64
0.690624709935947,0.642
0.690812652742085,0.642
0.690812652742085,0.644
0.692256479074028,0.644
0.692256479074028,0.646
0.693271849590933,0.646
0.693271849590933,0.648
0.694296475587242,0.648
0.694296475587242,0.65
0.694818204556992,0.65
0.694818204556992,0.652
0.694915273463398,0.652
0.694915273463398,0.654
0.69540106328326,0.654
0.69540106328326,0.656
0.697125947344403,0.656
0.697125947344403,0.658
0.697192919975178,0.658
0.697192919975178,0.66
0.697488035089139,0.66
0.697488035089139,0.662
0.698529231708925,0.662
0.698529231708925,0.664
0.699843301793163,0.664
0.699843301793163,0.666
0.700271162031203,0.666
0.700271162031203,0.668
0.704537953772908,0.668
0.704537953772908,0.67
0.709180720313617,0.67
0.709180720313617,0.672
0.709998244354356,0.672
0.709998244354356,0.674
0.710246701931532,0.674
0.710246701931532,0.676
0.711173398684766,0.676
0.711173398684766,0.678
0.711205271679825,0.678
0.711205271679825,0.68
0.714469804788415,0.68
0.714469804788415,0.682
0.715375392351575,0.682
0.715375392351575,0.684
0.717167992961046,0.684
0.717167992961046,0.686
0.718010382503808,0.686
0.718010382503808,0.688
0.718129610766387,0.688
0.718129610766387,0.69
0.718423510521764,0.69
0.718423510521764,0.692
0.718833554275239,0.692
0.718833554275239,0.694
0.719148004738761,0.694
0.719148004738761,0.696
0.720161314895466,0.696
0.720161314895466,0.698
0.720483511888073,0.698
0.720483511888073,0.7
0.721043255442303,0.7
0.721043255442303,0.702
0.722127776406562,0.702
0.722127776406562,0.704
0.723615175747424,0.704
0.723615175747424,0.706
0.72504241866241,0.706
0.72504241866241,0.708
0.72509789866691,0.708
0.72509789866691,0.71
0.725446210387912,0.71
0.725446210387912,0.712
0.725979284021966,0.712
0.725979284021966,0.714
0.728274797452125,0.714
0.728274797452125,0.716
0.72897233013117,0.716
0.72897233013117,0.718
0.731607052858648,0.718
0.731607052858648,0.72
0.732419446465646,0.72
0.732419446465646,0.722
0.732518077217412,0.722
0.732518077217412,0.724
0.732779268243403,0.724
0.732779268243403,0.726
0.732927990653541,0.726
0.732927990653541,0.728
0.734145375169125,0.728
0.734145375169125,0.73
0.734690963814168,0.73
0.734690963814168,0.732
0.735355475367876,0.732
0.735355475367876,0.734
0.735904654460247,0.734
0.735904654460247,0.736
0.736673663633222,0.736
0.736673663633222,0.738
0.739065361698824,0.738
0.739065361698824,0.74
0.739323891303147,0.74
0.739323891303147,0.742
0.740822054786892,0.742
0.740822054786892,0.744
0.741151296597987,0.744
0.741151296597987,0.746
0.743901447519166,0.746
0.743901447519166,0.748
0.744183583321196,0.748
0.744183583321196,0.75
0.744989298803726,0.75
0.744989298803726,0.752
0.746448683492685,0.752
0.746448683492685,0.754
0.747465081483399,0.754
0.747465081483399,0.756
0.747523194180789,0.756
0.747523194180789,0.758
0.748412068770141,0.758
0.748412068770141,0.76
0.748935357281162,0.76
0.748935357281162,0.762
0.749675299452243,0.762
0.749675299452243,0.764
0.750220253728477,0.764
0.750220253728477,0.766
0.75188791267941,0.766
0.75188791267941,0.768
0.753922279980514,0.768
0.753922279980514,0.77
0.7544761905531,0.77
0.7544761905531,0.772
0.755581886666747,0.772
0.755581886666747,0.774
0.757261691785255,0.774
0.757261691785255,0.776
0.764935024280177,0.776
0.764935024280177,0.778
0.766391273517759,0.778
0.766391273517759,0.78
0.766503910865305,0.78
0.766503910865305,0.782
0.770134400714587,0.782
0.770134400714587,0.784
0.77051627222294,0.784
0.77051627222294,0.786
0.772317422622433,0.786
0.772317422622433,0.788
0.776090840526739,0.788
0.776090840526739,0.79
0.777985422851884,0.79
0.777985422851884,0.792
0.778410128672875,0.792
0.778410128672875,0.794
0.778868002837571,0.794
0.778868002837571,0.796
0.779895564753408,0.796
0.779895564753408,0.798
0.780542685867368,0.798
0.780542685867368,0.8
0.78099629932101,0.8
0.78099629932101,0.802
0.782602557364559,0.802
0.782602557364559,0.804
0.783940321615006,0.804
0.783940321615006,0.806
0.788688502450464,0.806
0.788688502450464,0.808
0.78899976235402,0.808
0.78899976235402,0.81
0.795085888658424,0.81
0.795085888658424,0.812
0.795432575563753,0.812
0.795432575563753,0.814
0.795473354088824,0.814
0.795473354088824,0.816
0.797759975986767,0.816
0.797759975986767,0.818
0.799172523642091,0.818
0.799172523642091,0.82
0.801027841137313,0.82
0.801027841137313,0.822
0.805733174748581,0.822
0.805733174748581,0.824
0.807591169842989,0.824
0.807591169842989,0.826
0.809008668003593,0.826
0.809008668003593,0.828
0.811564654635267,0.828
0.811564654635267,0.83
0.813615107967404,0.83
0.813615107967404,0.832
0.815208884136156,0.832
0.815208884136156,0.834
0.817475762375858,0.834
0.817475762375858,0.836
0.818648278464029,0.836
0.818648278464029,0.838
0.818737333214625,0.838
0.818737333214625,0.84
0.819269326709616,0.84
0.819269326709616,0.842
0.821830571326014,0.842
0.821830571326014,0.844
0.824733637612483,0.844
0.824733637612483,0.846
0.825036034879824,0.846
0.825036034879824,0.848
0.827129845257025,0.848
0.827129845257025,0.85
0.828144893588153,0.85
0.828144893588153,0.852
0.830834159012073,0.852
0.830834159012073,0.854
0.831702557994149,0.854
0.831702557994149,0.856
0.839560468632052,0.856
0.839560468632052,0.858
0.841087246762263,0.858
0.841087246762263,0.86
0.84255275881068,0.86
0.84255275881068,0.862
0.846599449699731,0.862
0.846599449699731,0.864
0.847407483112935,0.864
0.847407483112935,0.866
0.848778777863811,0.866
0.848778777863811,0.868
0.850417234334164,0.868
0.850417234334164,0.87
0.851487376230856,0.87
0.851487376230856,0.872
0.853626925114385,0.872
0.853626925114385,0.874
0.854160159022479,0.874
0.854160159022479,0.876
0.854956573309138,0.876
0.854956573309138,0.878
0.857194961507475,0.878
0.857194961507475,0.88
0.859427749953359,0.88
0.859427749953359,0.882
0.860341814739174,0.882
0.860341814739174,0.884
0.867425640109531,0.884
0.867425640109531,0.886
0.867738560922355,0.886
0.867738560922355,0.888
0.867907154105808,0.888
0.867907154105808,0.89
0.868267720594403,0.89
0.868267720594403,0.892
0.869581572909387,0.892
0.869581572909387,0.894
0.870266389772438,0.894
0.870266389772438,0.896
0.871277938789271,0.896
0.871277938789271,0.898
0.872264506424371,0.898
0.872264506424371,0.9
0.872361248672414,0.9
0.872361248672414,0.902
0.880888203203396,0.902
0.880888203203396,0.904
0.88101172886905,0.904
0.88101172886905,0.906
0.883158841328027,0.906
0.883158841328027,0.908
0.891554831747935,0.908
0.891554831747935,0.91
0.895471376207776,0.91
0.895471376207776,0.912
0.902342037839259,0.912
0.902342037839259,0.914
0.904585957370358,0.914
0.904585957370358,0.916
0.906335716966788,0.916
0.906335716966788,0.918
0.907776730394898,0.918
0.907776730394898,0.92
0.917363846901322,0.92
0.917363846901322,0.922
0.924076002167712,0.922
0.924076002167712,0.924
0.924238594047294,0.924
0.924238594047294,0.926
0.929412598265682,0.926
0.929412598265682,0.928
0.933027969082535,0.928
0.933027969082535,0.93
0.935319616125,0.93
0.935319616125,0.932
0.943673085785654,0.932
0.943673085785654,0.934
0.945192008539624,0.934
0.945192008539624,0.936
0.955684115448227,0.936
0.955684115448227,0.938
0.960983909898993,0.938
0.960983909898993,0.94
0.96418604313017,0.94
0.96418604313017,0.942
0.968890604720615,0.942
0.968890604720615,0.944
0.978082396784939,0.944
0.978082396784939,0.946
0.985461676101068,0.946
0.985461676101068,0.948
0.988483464178323,0.948
0.988483464178323,0.95
0.988595375785192,0.95
0.988595375785192,0.952
0.999246673740189,0.952
0.999246673740189,0.954
1.00650310574738,0.954
1.00650310574738,0.956
1.01009949168078,0.956
1.01009949168078,0.958
1.0117983682828,0.958
1.0117983682828,0.96
1.01229981174063,0.96
1.01229981174063,0.962
1.02440934641614,0.962
1.02440934641614,0.964
1.02838972784913,0.964
1.02838972784913,0.966
1.03545784418767,0.966
1.03545784418767,0.968
1.03880576628778,0.968
1.03880576628778,0.97
1.04288623405672,0.97
1.04288623405672,0.972
1.04895642165791,0.972
1.04895642165791,0.974
1.05642848744571,0.974
1.05642848744571,0.976
1.06222931668359,0.976
1.06222931668359,0.978
1.07018210089688,0.978
1.07018210089688,0.98
1.07839963618096,0.98
1.07839963618096,0.982
1.10496671820383,0.982
1.10496671820383,0.984
1.12616676395676,0.984
1.12616676395676,0.986
1.16443010941509,0.986
1.16443010941509,0.988
1.17604961551043,0.988
1.17604961551043,0.99
1.21608124964572,0.99
1.21608124964572,0.992
1.224317915206,0.992
1.224317915206,0.994
1.25421052158786,0.994
1.25421052158786,0.996
1.25742013425805,0.996
1.25742013425805,0.998
1.39582604306483,0.998
1.39582604306483,1
Inf,1


==> csvs/ppf_fixed_V1000.csv <==
-Inf,0
0.260100172642893,0
0.260100172642893,0.002
0.271993605962975,0.002
0.271993605962975,0.004
0.278576690203917,0.004
0.278576690203917,0.006
0.285903109532875,0.006
0.285903109532875,0.008
0.294771715265838,0.008
0.294771715265838,0.01
0.305532935022367,0.01
0.305532935022367,0.012
0.307699636925455,0.012
0.307699636925455,0.014
0.310429099265693,0.014
0.310429099265693,0.016
0.31072498406864,0.016
0.31072498406864,0.018
0.313550959706843,0.018
0.313550959706843,0.02
0.332823160271886,0.02
0.332823160271886,0.022
0.333189604715711,0.022
0.333189604715711,0.024
0.352559092475322,0.024
0.352559092475322,0.026
0.354150555182211,0.026
0.354150555182211,0.028
0.355822241122665,0.028
0.355822241122665,0.03
0.356543450792741,0.03
0.356543450792741,0.032
0.359850375524482,0.032
0.359850375524482,0.034
0.360180540408799,0.034
0.360180540408799,0.036
0.362238593994442,0.036
0.362238593994442,0.038
0.366160199578919,0.038
0.366160199578919,0.04
0.37073613192619,0.04
0.37073613192619,0.042
0.371636172917111,0.042
0.371636172917111,0.044
0.372997805388173,0.044
0.372997805388173,0.046
0.377274054478209,0.046
0.377274054478209,0.048
0.379665247298342,0.048
0.379665247298342,0.05
0.380091377119434,0.05
0.380091377119434,0.052
0.387200916098635,0.052
0.387200916098635,0.054
0.392935702196965,0.054
0.392935702196965,0.056
0.39654219242311,0.056
0.39654219242311,0.058
0.40037411725723,0.058
0.40037411725723,0.06
0.401360587104425,0.06
0.401360587104425,0.062
0.404565171263195,0.062
0.404565171263195,0.064
0.409590810678302,0.064
0.409590810678302,0.066
0.411194314425863,0.066
0.411194314425863,0.068
0.411466108112011,0.068
0.411466108112011,0.07
0.413132314462494,0.07
0.413132314462494,0.072
0.414673317889562,0.072
0.414673317889562,0.074
0.414791189219319,0.074
0.414791189219319,0.076
0.415031829099652,0.076
0.415031829099652,0.078
0.415192569769015,0.078
0.415192569769015,0.08
0.416923814667992,0.08
0.416923814667992,0.082
0.419867436151809,0.082
0.419867436151809,0.084
0.421799632125347,0.084
0.421799632125347,0.086
0.422488602296321,0.086
0.422488602296321,0.088
0.42447794567954,0.088
0.42447794567954,0.09
0.425422849622704,0.09
0.425422849622704,0.092
0.428967914898049,0.092
0.428967914898049,0.094
0.430308835759238,0.094
0.430308835759238,0.096
0.434722007676362,0.096
0.434722007676362,0.098
0.435826837589954,0.098
0.435826837589954,0.1
0.436452667661029,0.1
0.436452667661029,0.102
0.44101575983243,0.102
0.44101575983243,0.104
0.442517772923073,0.104
0.442517772923073,0.106
0.445047648999763,0.106
0.445047648999763,0.108
0.44618662985635,0.108
0.44618662985635,0.11
0.44644787246545,0.11
0.44644787246545,0.112
0.44686387796061,0.112
0.44686387796061,0.114
0.447151066483622,0.114
0.447151066483622,0.116
0.448277355945056,0.116
0.448277355945056,0.118
0.45197318554035,0.118
0.45197318554035,0.12
0.455445120500266,0.12
0.455445120500266,0.122
0.455683756945559,0.122
0.455683756945559,0.124
0.456454133289518,0.124
0.456454133289518,0.126
0.456586217126499,0.126
0.456586217126499,0.128
0.457613304441397,0.128
0.457613304441397,0.13
0.457621302425552,0.13
0.457621302425552,0.132
0.458191006417981,0.132
0.458191006417981,0.134
0.463131323016857,0.134
0.463131323016857,0.136
0.463898067871518,0.136
0.463898067871518,0.138
0.465142733440451,0.138
0.465142733440451,0.14
0.465716283495531,0.14
0.465716283495531,0.142
0.465800703062727,0.142
0.465800703062727,0.144
0.466450412468073,0.144
0.466450412468073,0.146
0.466672259256294,0.146
0.466672259256294,0.148
0.467103298050087,0.148
0.467103298050087,0.15
0.467333211288188,0.15
0.467333211288188,0.152
0.469003539208591,0.152
0.469003539208591,0.154
0.469025130326946,0.154
0.469025130326946,0.156
0.47096918940622,0.156
0.47096918940622,0.158
0.473672258273331,0.158
0.473672258273331,0.16
0.474610325167253,0.16
0.474610325167253,0.162
0.475200605607907,0.162
0.475200605607907,0.164
0.47531042160567,0.164
0.47531042160567,0.166
0.476411781311473,0.166
0.476411781311473,0.168
0.47662231734429,0.168
0.47662231734429,0.17
0.477023333680152,0.17
0.477023333680152,0.172
0.477433942187517,0.172
0.477433942187517,0.174
0.477523884819911,0.174
0.477523884819911,0.176
0.478530626320266,0.176
0.478530626320266,0.178
0.479563219812408,0.178
0.479563219812408,0.18
0.479970108762261,0.18
0.479970108762261,0.182
0.481044536252511,0.182
0.481044536252511,0.184
0.481153430735275,0.184
0.481153430735275,0.186
0.482132577767582,0.186
0.482132577767582,0.188
0.482234738995627,0.188
0.482234738995627,0.19
0.484389724010977,0.19
0.484389724010977,0.192
0.484536033487438,0.192
0.484536033487438,0.194
0.484549508786787,0.194
0.484549508786787,0.196
0.485072111166526,0.196
0.485072111166526,0.198
0.486062982172189,0.198
0.486062982172189,0.2
0.486321849656082,0.2
0.486321849656082,0.202
0.48648046534637,0.202
0.48648046534637,0.204
0.48804965936621,0.204
0.48804965936621,0.206
0.488079177351681,0.206
0.488079177351681,0.208
0.48873092007504,0.208
0.48873092007504,0.21
0.489153470695858,0.21
0.489153470695858,0.212
0.489545281102189,0.212
0.489545281102189,0.214
0.49104613356766,0.214
0.49104613356766,0.216
0.491219591816489,0.216
0.491219591816489,0.218
0.49207477633523,0.218
0.49207477633523,0.22
0.495221220064028,0.22
0.495221220064028,0.222
0.496032895949709,0.222
0.496032895949709,0.224
0.496318746501953,0.224
0.496318746501953,0.226
0.496442333765943,0.226
0.496442333765943,0.228
0.496539733088894,0.228
0.496539733088894,0.23
0.499043270066742,0.23
0.499043270066742,0.232
0.499189713135808,0.232
0.499189713135808,0.234
0.50024597660655,0.234
0.50024597660655,0.236
0.50082234104362,0.236
0.50082234104362,0.238
0.501378094438165,0.238
0.501378094438165,0.24
0.50277059076987,0.24
0.50277059076987,0.242
0.503337625355367,0.242
0.503337625355367,0.244
0.504609166408746,0.244
0.504609166408746,0.246
0.505097910368495,0.246
0.505097910368495,0.248
0.507527526399369,0.248
0.507527526399369,0.25
0.507811982298293,0.25
0.507811982298293,0.252
0.508889041044466,0.252
0.508889041044466,0.254
0.510169041025234,0.254
0.510169041025234,0.256
0.510232668200361,0.256
0.510232668200361,0.258
0.511277156921553,0.258
0.511277156921553,0.26
0.512949832471297,0.26
0.512949832471297,0.262
0.513767369279286,0.262
0.513767369279286,0.264
0.514303143468906,0.264
0.514303143468906,0.266
0.514356381626754,0.266
0.514356381626754,0.268
0.514532915510597,0.268
0.514532915510597,0.27
0.514962773411485,0.27
0.514962773411485,0.272
0.51548883725629,0.272
0.51548883725629,0.274
0.516789766056059,0.274
0.516789766056059,0.276
0.516832686115979,0.276
0.516832686115979,0.278
0.517145182898222,0.278
0.517145182898222,0.28
0.517409089940064,0.28
0.517409089940064,0.282
0.519543826511089,0.282
0.519543826511089,0.284
0.519576558855939,0.284
0.519576558855939,0.286
0.520840766900049,0.286
0.520840766900049,0.288
0.521941569460387,0.288
0.521941569460387,0.29
0.522345689298816,0.29
0.522345689298816,0.292
0.523595760619953,0.292
0.523595760619953,0.294
0.523934872970866,0.294
0.523934872970866,0.296
0.525707020574926,0.296
0.525707020574926,0.298
0.526720353326836,0.298
0.526720353326836,0.3
0.527947515108914,0.3
0.527947515108914,0.302
0.530636530850238,0.302
0.530636530850238,0.304
0.531324553421557,0.304
0.531324553421557,0.306
0.532088088359791,0.306
0.532088088359791,0.308
0.532558493343845,0.308
0.532558493343845,0.31
0.533633256101454,0.31
0.533633256101454,0.312
0.534871588567911,0.312
0.534871588567911,0.314
0.535548655579662,0.314
0.535548655579662,0.316
0.536786974235676,0.316
0.536786974235676,0.318
0.536921746871365,0.318
0.536921746871365,0.32
0.537386239895685,0.32
0.537386239895685,0.322
0.53767642472226,0.322
0.53767642472226,0.324
0.539317471081686,0.324
0.539317471081686,0.326
0.540069774571587,0.326
0.540069774571587,0.328
0.540126381016592,0.328
0.540126381016592,0.33
0.541521237612821,0.33
0.541521237612821,0.332
0.542917883136297,0.332
0.542917883136297,0.334
0.54410464274033,0.334
0.54410464274033,0.336
0.544184181446488,0.336
0.544184181446488,0.338
0.544194459064177,0.338
0.544194459064177,0.34
0.545528919618992,0.34
0.545528919618992,0.342
0.545761716820909,0.342
0.545761716820909,0.344
0.546584076824982,0.344
0.546584076824982,0.346
0.546793737461127,0.346
0.546793737461127,0.348
0.54697493241025,0.348
0.54697493241025,0.35
0.547343899994189,0.35
0.547343899994189,0.352
0.547562254955651,0.352
0.547562254955651,0.354
0.548265404976441,0.354
0.548265404976441,0.356
0.550116700720361,0.356
0.550116700720361,0.358
0.552241449595992,0.358
0.552241449595992,0.36
0.554431841079074,0.36
0.554431841079074,0.362
0.557458048638044,0.362
0.557458048638044,0.364
0.557873355040606,0.364
0.557873355040606,0.366
0.560099011739097,0.366
0.560099011739097,0.368
0.561284037103554,0.368
0.561284037103554,0.37
0.562638488713965,0.37
0.562638488713965,0.372
0.562715222044181,0.372
0.562715222044181,0.374
0.563683496655043,0.374
0.563683496655043,0.376
0.564445985398175,0.376
0.564445985398175,0.378
0.564644153439749,0.378
0.564644153439749,0.38
0.56488329217712,0.38
0.56488329217712,0.382
0.566195211776384,0.382
0.566195211776384,0.384
0.566994073521006,0.384
0.566994073521006,0.386
0.567291784224292,0.386
0.567291784224292,0.388
0.570896146855915,0.388
0.570896146855915,0.39
0.570926884916681,0.39
0.570926884916681,0.392
0.571691298615955,0.392
0.571691298615955,0.394
0.573079685273233,0.394
0.573079685273233,0.396
0.573753805229443,0.396
0.573753805229443,0.398
0.574505641231164,0.398
0.574505641231164,0.4
0.574843652270776,0.4
0.574843652270776,0.402
0.574915939968944,0.402
0.574915939968944,0.404
0.575898546878713,0.404
0.575898546878713,0.406
0.576360723827206,0.406
0.576360723827206,0.408
0.576404121896741,0.408
0.576404121896741,0.41
0.576424605382053,0.41
0.576424605382053,0.412
0.57663551936138,0.412
0.57663551936138,0.414
0.576742279732753,0.414
0.576742279732753,0.416
0.5783834530037,0.416
0.5783834530037,0.418
0.578869118866735,0.418
0.578869118866735,0.42
0.579404790156606,0.42
0.579404790156606,0.422
0.579555857246796,0.422
0.579555857246796,0.424
0.580651338058963,0.424
0.580651338058963,0.426
0.580754732453411,0.426
0.580754732453411,0.428
0.58086616484107,0.428
0.58086616484107,0.43
0.581220925562229,0.43
0.581220925562229,0.432
0.583858168813574,0.432
0.583858168813574,0.434
0.5840816951433,0.434
0.5840816951433,0.436
0.584290787589261,0.436
0.584290787589261,0.438
0.58451713705643,0.438
0.58451713705643,0.44
0.585677522897522,0.44
0.585677522897522,0.442
0.585847253485778,0.442
0.585847253485778,0.444
0.586006752332025,0.444
0.586006752332025,0.446
0.587038577306458,0.446
0.587038577306458,0.448
0.587803212182582,0.448
0.587803212182582,0.45
0.589071703965768,0.45
0.589071703965768,0.452
0.58913259721488,0.452
0.58913259721488,0.454
0.590439815752292,0.454
0.590439815752292,0.456
0.590677835416155,0.456
0.590677835416155,0.458
0.591622080157975,0.458
0.591622080157975,0.46
0.591672124286107,0.46
0.591672124286107,0.462
0.59281235261663,0.462
0.59281235261663,0.464
0.59352862195369,0.464
0.59352862195369,0.466
0.595230212880467,0.466
0.595230212880467,0.468
0.600340168080536,0.468
0.600340168080536,0.47
0.601653947490305,0.47
0.601653947490305,0.472
0.603479706923977,0.472
0.603479706923977,0.474
0.603798267851634,0.474
0.603798267851634,0.476
0.60497626922118,0.476
0.60497626922118,0.478
0.605335193738533,0.478
0.605335193738533,0.48
0.605417540747518,0.48
0.605417540747518,0.482
0.607977803277619,0.482
0.607977803277619,0.484
0.608154234634461,0.484
0.608154234634461,0.486
0.608597280123864,0.486
0.608597280123864,0.488
0.609917632872057,0.488
0.609917632872057,0.49
0.611358310396518,0.49
0.611358310396518,0.492
0.612889402856523,0.492
0.612889402856523,0.494
0.613436279367856,0.494
0.613436279367856,0.496
0.613502868256153,0.496
0.613502868256153,0.498
0.613614932992737,0.498
0.613614932992737,0.5
0.614226227796256,0.5
0.614226227796256,0.502
0.614952455171701,0.502
0.614952455171701,0.504
0.616098432771433,0.504
0.616098432771433,0.506
0.61609967353284,0.506
0.61609967353284,0.508
0.616452934347125,0.508
0.616452934347125,0.51
0.618174938625878,0.51
0.618174938625878,0.512
0.618325129544762,0.512
0.618325129544762,0.514
0.618438634973928,0.514
0.618438634973928,0.516
0.618565498427698,0.516
0.618565498427698,0.518
0.618974223288478,0.518
0.618974223288478,0.52
0.620566874885619,0.52
0.620566874885619,0.522
0.62170828170136,0.522
0.62170828170136,0.524
0.621765917450792,0.524
0.621765917450792,0.526
0.621900389345809,0.526
0.621900389345809,0.528
0.622868274854008,0.528
0.622868274854008,0.53
0.622976816865878,0.53
0.622976816865878,0.532
0.623387095163195,0.532
0.623387095163195,0.534
0.624425424290841,0.534
0.624425424290841,0.536
0.624944510404169,0.536
0.624944510404169,0.538
0.625633022908199,0.538
0.625633022908199,0.54
0.626024645238858,0.54
0.626024645238858,0.542
0.626217801713882,0.542
0.626217801713882,0.544
0.626435679125383,0.544
0.626435679125383,0.546
0.626773131071567,0.546
0.626773131071567,0.548
0.627151263677669,0.548
0.627151263677669,0.55
0.627798583100471,0.55
0.627798583100471,0.552
0.627978558936288,0.552
0.627978558936288,0.554
0.628437814805034,0.554
0.628437814805034,0.556
0.62935562865213,0.556
0.62935562865213,0.558
0.630475316091006,0.558
0.630475316091006,0.56
0.630737096127013,0.56
0.630737096127013,0.562
0.632068236827681,0.562
0.632068236827681,0.564
0.63258733584416,0.564
0.63258733584416,0.566
0.632688061764143,0.566
0.632688061764143,0.568
0.63364196884458,0.568
0.63364196884458,0.57
0.634130504943538,0.57
0.634130504943538,0.572
0.635475070373224,0.572
0.635475070373224,0.574
0.635588149561708,0.574
0.635588149561708,0.576
0.635761056265189,0.576
0.635761056265189,0.578
0.635916897126897,0.578
0.635916897126897,0.58
0.636979390050645,0.58
0.636979390050645,0.582
0.639972627440317,0.582
0.639972627440317,0.584
0.642184050369488,0.584
0.642184050369488,0.586
0.643429623888658,0.586
0.643429623888658,0.588
0.644009330359766,0.588
0.644009330359766,0.59
0.645010410903116,0.59
0.645010410903116,0.592
0.645580288661127,0.592
0.645580288661127,0.594
0.645630787817947,0.594
0.645630787817947,0.596
0.645874660371005,0.596
0.645874660371005,0.598
0.647262599363757,0.598
0.647262599363757,0.6
0.649122351152542,0.6
0.649122351152542,0.602
0.649688225122819,0.602
0.649688225122819,0.604
0.650382926843547,0.604
0.650382926843547,0.606
0.650850988653825,0.606
0.650850988653825,0.608
0.651200270361061,0.608
0.651200270361061,0.61
0.651866077898748,0.61
0.651866077898748,0.612
0.652083283685704,0.612
0.652083283685704,0.614
0.652485574225883,0.614
0.652485574225883,0.616
0.65326205146477,0.616
0.65326205146477,0.618
0.653815442238018,0.618
0.653815442238018,0.62
0.654036989382107,0.62
0.654036989382107,0.622
0.654171616327924,0.622
0.654171616327924,0.624
0.654577374967776,0.624
0.654577374967776,0.626
0.655948886104831,0.626
0.655948886104831,0.628
0.655974100454621,0.628
0.655974100454621,0.63
0.657559371787781,0.63
0.657559371787781,0.632
0.658191858032761,0.632
0.658191858032761,0.634
0.658326252261718,0.634
0.658326252261718,0.636
0.662939820668573,0.636
0.662939820668573,0.638
0.663299065426882,0.638
0.663299065426882,0.64
0.663856843962798,0.64
0.663856843962798,0.642
0.667156482312105,0.642
0.667156482312105,0.644
0.670139786696385,0.644
0.670139786696385,0.646
0.671822156156662,0.646
0.671822156156662,0.648
0.671865935702347,0.648
0.671865935702347,0.65
0.672788042562796,0.65
0.672788042562796,0.652
0.674526103919423,0.652
0.674526103919423,0.654
0.674746350768204,0.654
0.674746350768204,0.656
0.674830971966773,0.656
0.674830971966773,0.658
0.675978359301012,0.658
0.675978359301012,0.66
0.676952318916209,0.66
0.676952318916209,0.662
0.678298565275899,0.662
0.678298565275899,0.664
0.678657157174956,0.664
0.678657157174956,0.666
0.679781368875663,0.666
0.679781368875663,0.668
0.68054073925108,0.668
0.68054073925108,0.67
0.680660813864413,0.67
0.680660813864413,0.672
0.681035787176047,0.672
0.681035787176047,0.674
0.683835186294628,0.674
0.683835186294628,0.676
0.684078438642261,0.676
0.684078438642261,0.678
0.684192487442695,0.678
0.684192487442695,0.68
0.684847700949521,0.68
0.684847700949521,0.682
0.684879447870168,0.682
0.684879447870168,0.684
0.685506371543804,0.684
0.685506371543804,0.686
0.685678749395379,0.686
0.685678749395379,0.688
0.687805290629657,0.688
0.687805290629657,0.69
0.688068308552992,0.69
0.688068308552992,0.692
0.688167181241761,0.692
0.688167181241761,0.694
0.688697066395087,0.694
0.688697066395087,0.696
0.68955561951578,0.696
0.68955561951578,0.698
0.690137237197243,0.698
0.690137237197243,0.7
0.690138977917981,0.7
0.690138977917981,0.702
0.690891907629122,0.702
0.690891907629122,0.704
0.694195885369256,0.704
0.694195885369256,0.706
0.696432557766945,0.706
0.696432557766945,0.708
0.69654282595414,0.708
0.69654282595414,0.71
0.698753071594607,0.71
0.698753071594607,0.712
0.698837829624865,0.712
0.698837829624865,0.714
0.699216689486083,0.714
0.699216689486083,0.716
0.701537945359986,0.716
0.701537945359986,0.718
0.702115112896796,0.718
0.702115112896796,0.72
0.70377361406748,0.72
0.70377361406748,0.722
0.704310578290643,0.722
0.704310578290643,0.724
0.704505876689016,0.724
0.704505876689016,0.726
0.704586680313766,0.726
0.704586680313766,0.728
0.704886935163169,0.728
0.704886935163169,0.73
0.705085876776327,0.73
0.705085876776327,0.732
0.705710278514516,0.732
0.705710278514516,0.734
0.707505089837925,0.734
0.707505089837925,0.736
0.707733889261325,0.736
0.707733889261325,0.738
0.70819346572844,0.738
0.70819346572844,0.74
0.709014698224237,0.74
0.709014698224237,0.742
0.70938463491859,0.742
0.70938463491859,0.744
0.710420162197507,0.744
0.710420162197507,0.746
0.710845962080271,0.746
0.710845962080271,0.748
0.712116495107634,0.748
0.712116495107634,0.75
0.71253872683419,0.75
0.71253872683419,0.752
0.712666214126222,0.752
0.712666214126222,0.754
0.712687925803046,0.754
0.712687925803046,0.756
0.713032712396949,0.756
0.713032712396949,0.758
0.713190712952668,0.758
0.713190712952668,0.76
0.713711959807238,0.76
0.713711959807238,0.762
0.713713662913471,0.762
0.713713662913471,0.764
0.716904694451199,0.764
0.716904694451199,0.766
0.717953767631779,0.766
0.717953767631779,0.768
0.72195549183771,0.768
0.72195549183771,0.77
0.722655185340757,0.77
0.722655185340757,0.772
0.723204729468139,0.772
0.723204729468139,0.774
0.724167304508145,0.774
0.724167304508145,0.776
0.727151561813815,0.776
0.727151561813815,0.778
0.72795382651744,0.778
0.72795382651744,0.78
0.729702263234562,0.78
0.729702263234562,0.782
0.732419577176023,0.782
0.732419577176023,0.784
0.733199876569502,0.784
0.733199876569502,0.786
0.73660840970373,0.786
0.73660840970373,0.788
0.73664590855518,0.788
0.73664590855518,0.79
0.737446020445862,0.79
0.737446020445862,0.792
0.737962977147816,0.792
0.737962977147816,0.794
0.740283786027647,0.794
0.740283786027647,0.796
0.74161297223438,0.796
0.74161297223438,0.798
0.742131323996514,0.798
0.742131323996514,0.8
0.742754787819185,0.8
0.742754787819185,0.802
0.744575350454526,0.802
0.744575350454526,0.804
0.744759899054721,0.804
0.744759899054721,0.806
0.745474042920966,0.806
0.745474042920966,0.808
0.74703148448462,0.808
0.74703148448462,0.81
0.747215862990088,0.81
0.747215862990088,0.812
0.749731365598845,0.812
0.749731365598845,0.814
0.751135576689368,0.814
0.751135576689368,0.816
0.751947688169037,0.816
0.751947688169037,0.818
0.75230031618813,0.818
0.75230031618813,0.82
0.754056599848543,0.82
0.754056599848543,0.822
0.758763787264077,0.822
0.758763787264077,0.824
0.762207640817632,0.824
0.762207640817632,0.826
0.763905781368089,0.826
0.763905781368089,0.828
0.765125789364162,0.828
0.765125789364162,0.83
0.768399411867424,0.83
0.768399411867424,0.832
0.769849861983122,0.832
0.769849861983122,0.834
0.770177133545629,0.834
0.770177133545629,0.836
0.771552057048069,0.836
0.771552057048069,0.838
0.771554876431584,0.838
0.771554876431584,0.84
0.776883291965496,0.84
0.776883291965496,0.842
0.778167432175824,0.842
0.778167432175824,0.844
0.778366007747306,0.844
0.778366007747306,0.846
0.780996767588699,0.846
0.780996767588699,0.848
0.782035662175061,0.848
0.782035662175061,0.85
0.786501762740169,0.85
0.786501762740169,0.852
0.786532387267135,0.852
0.786532387267135,0.854
0.787627553887193,0.854
0.787627553887193,0.856
0.791923148826011,0.856
0.791923148826011,0.858
0.791935096506375,0.858
0.791935096506375,0.86
0.793941959269225,0.86
0.793941959269225,0.862
0.794900011687409,0.862
0.794900011687409,0.864
0.795473654171366,0.864
0.795473654171366,0.866
0.796213619596879,0.866
0.796213619596879,0.868
0.796373479607159,0.868
0.796373479607159,0.87
0.796477607630961,0.87
0.796477607630961,0.872
0.797888514506184,0.872
0.797888514506184,0.874
0.798297954406737,0.874
0.798297954406737,0.876
0.799394849902534,0.876
0.799394849902534,0.878
0.799671660982846,0.878
0.799671660982846,0.88
0.801117634361311,0.88
0.801117634361311,0.882
0.803697948971998,0.882
0.803697948971998,0.884
0.806967537851306,0.884
0.806967537851306,0.886
0.807490260131022,0.886
0.807490260131022,0.888
0.808598715687203,0.888
0.808598715687203,0.89
0.808956561808369,0.89
0.808956561808369,0.892
0.813004626397909,0.892
0.813004626397909,0.894
0.816416003592973,0.894
0.816416003592973,0.896
0.821261498865804,0.896
0.821261498865804,0.898
0.825026765652584,0.898
0.825026765652584,0.9
0.827806338849671,0.9
0.827806338849671,0.902
0.830005799026905,0.902
0.830005799026905,0.904
0.834976898072211,0.904
0.834976898072211,0.906
0.835354365145443,0.906
0.835354365145443,0.908
0.835810831533745,0.908
0.835810831533745,0.91
0.840389136184725,0.91
0.840389136184725,0.912
0.842767314474931,0.912
0.842767314474931,0.914
0.846731394240721,0.914
0.846731394240721,0.916
0.847293087180283,0.916
0.847293087180283,0.918
0.849471210792885,0.918
0.849471210792885,0.92
0.850733779321883,0.92
0.850733779321883,0.922
0.852118652930559,0.922
0.852118652930559,0.924
0.858381163627344,0.924
0.858381163627344,0.926
0.864024590634404,0.926
0.864024590634404,0.928
0.868045900085416,0.928
0.868045900085416,0.93
0.872244956760065,0.93
0.872244956760065,0.932
0.87415558631259,0.932
0.87415558631259,0.934
0.874337123367505,0.934
0.874337123367505,0.936
0.879478273659449,0.936
0.879478273659449,0.938
0.884209292231487,0.938
0.884209292231487,0.94
0.892319793555304,0.94
0.892319793555304,0.942
0.897279926795656,0.942
0.897279926795656,0.944
0.897930107609621,0.944
0.897930107609621,0.946
0.899537523395886,0.946
0.899537523395886,0.948
0.900674953727317,0.948
0.900674953727317,0.95
0.9033056548733,0.95
0.9033056548733,0.952
0.905491825891119,0.952
0.905491825891119,0.954
0.907511451870558,0.954
0.907511451870558,0.956
0.916766433436101,0.956
0.916766433436101,0.958
0.918537356253141,0.958
0.918537356253141,0.96
0.921318495297592,0.96
0.921318495297592,0.962
0.931390861752472,0.962
0.931390861752472,0.964
0.944728457366872,0.964
0.944728457366872,0.966
0.945056600856067,0.966
0.945056600856067,0.968
0.955693996760473,0.968
0.955693996760473,0.97
0.965635159749621,0.97
0.965635159749621,0.972
0.966477963111937,0.972
0.966477963111937,0.974
0.968984345406027,0.974
0.968984345406027,0.976
0.983888134219982,0.976
0.983888134219982,0.978
0.990507829545146,0.978
0.990507829545146,0.98
1.00875295218662,0.98
1.00875295218662,0.982
1.01151765234947,0.982
1.01151765234947,0.984
1.0119980730496,0.984
1.0119980730496,0.986
1.04358610875525,0.986
1.04358610875525,0.988
1.06942671754556,0.988
1.06942671754556,0.99
1.09108061827531,0.99
1.09108061827531,0.992
1.10653383937992,0.992
1.10653383937992,0.994
1.11247477400702,0.994
1.11247477400702,0.996
1.14232021428186,0.996
1.14232021428186,0.998
1.25312687232578,0.998
1.25312687232578,1
Inf,1


==> csvs/ppf_fixed_V10000.csv <==
-Inf,0
0.242125853584127,0
0.242125853584127,0.002
0.258659191376077,0.002
0.258659191376077,0.004
0.259956560531751,0.004
0.259956560531751,0.006
0.276343026141747,0.006
0.276343026141747,0.008
0.28854595748666,0.008
0.28854595748666,0.01
0.296322755898858,0.01
0.296322755898858,0.012
0.298179521032134,0.012
0.298179521032134,0.014
0.303119657597591,0.014
0.303119657597591,0.016
0.305639020717355,0.016
0.305639020717355,0.018
0.30740799259929,0.018
0.30740799259929,0.02
0.322510091881292,0.02
0.322510091881292,0.022
0.328425333029577,0.022
0.328425333029577,0.024
0.353617623361553,0.024
0.353617623361553,0.026
0.353761741010451,0.026
0.353761741010451,0.028
0.353880750443133,0.028
0.353880750443133,0.03
0.355571650784785,0.03
0.355571650784785,0.032
0.356706436004983,0.032
0.356706436004983,0.034
0.359894849730727,0.034
0.359894849730727,0.036
0.362830885225084,0.036
0.362830885225084,0.038
0.369361651175778,0.038
0.369361651175778,0.04
0.370613234082443,0.04
0.370613234082443,0.042
0.371144931844368,0.042
0.371144931844368,0.044
0.37224565787811,0.044
0.37224565787811,0.046
0.37429475964096,0.046
0.37429475964096,0.048
0.378299727220252,0.048
0.378299727220252,0.05
0.386883982218708,0.05
0.386883982218708,0.052
0.390149204274585,0.052
0.390149204274585,0.054
0.393019179652666,0.054
0.393019179652666,0.056
0.401586679362431,0.056
0.401586679362431,0.058
0.40509950927411,0.058
0.40509950927411,0.06
0.410146138969085,0.06
0.410146138969085,0.062
0.41235574096532,0.062
0.41235574096532,0.064
0.412541506274023,0.064
0.412541506274023,0.066
0.41348038544073,0.066
0.41348038544073,0.068
0.415396195702784,0.068
0.415396195702784,0.07
0.418400196645883,0.07
0.418400196645883,0.072
0.419965924989226,0.072
0.419965924989226,0.074
0.421850212272185,0.074
0.421850212272185,0.076
0.422052705996102,0.076
0.422052705996102,0.078
0.425235289746348,0.078
0.425235289746348,0.08
0.427971876825465,0.08
0.427971876825465,0.082
0.428462703990655,0.082
0.428462703990655,0.084
0.431104380386131,0.084
0.431104380386131,0.086
0.43155922387028,0.086
0.43155922387028,0.088
0.431701213705967,0.088
0.431701213705967,0.09
0.432185882366559,0.09
0.432185882366559,0.092
0.433086155747473,0.092
0.433086155747473,0.094
0.433821835893421,0.094
0.433821835893421,0.096
0.438527900294137,0.096
0.438527900294137,0.098
0.441621984879139,0.098
0.441621984879139,0.1
0.445731451192793,0.1
0.445731451192793,0.102
0.445900988927318,0.102
0.445900988927318,0.104
0.446758645909478,0.104
0.446758645909478,0.106
0.448077800353736,0.106
0.448077800353736,0.108
0.450706526819648,0.108
0.450706526819648,0.11
0.452275491234781,0.11
0.452275491234781,0.112
0.454349126781542,0.112
0.454349126781542,0.114
0.455724185496949,0.114
0.455724185496949,0.116
0.458306780645404,0.116
0.458306780645404,0.118
0.459469667689354,0.118
0.459469667689354,0.12
0.461130051685769,0.12
0.461130051685769,0.122
0.462594168198286,0.122
0.462594168198286,0.124
0.467011561572987,0.124
0.467011561572987,0.126
0.467438462820854,0.126
0.467438462820854,0.128
0.468541246791523,0.128
0.468541246791523,0.13
0.468801714921484,0.13
0.468801714921484,0.132
0.468910829700117,0.132
0.468910829700117,0.134
0.469947193064229,0.134
0.469947193064229,0.136
0.47055111607991,0.136
0.47055111607991,0.138
0.471559306928754,0.138
0.471559306928754,0.14
0.472121055421209,0.14
0.472121055421209,0.142
0.473121600528107,0.142
0.473121600528107,0.144
0.478887490665887,0.144
0.478887490665887,0.146
0.478972442585961,0.146
0.478972442585961,0.148
0.479530040742673,0.148
0.479530040742673,0.15
0.479575756367381,0.15
0.479575756367381,0.152
0.479874887697833,0.152
0.479874887697833,0.154
0.48166090340705,0.154
0.48166090340705,0.156
0.484098449380748,0.156
0.484098449380748,0.158
0.489357611449969,0.158
0.489357611449969,0.16
0.490048643704408,0.16
0.490048643704408,0.162
0.490054419499018,0.162
0.490054419499018,0.164
0.490190364066474,0.164
0.490190364066474,0.166
0.49036497451518,0.166
0.49036497451518,0.168
0.490550850024238,0.168
0.490550850024238,0.17
0.491655428392088,0.17
0.491655428392088,0.172
0.492338220154167,0.172
0.492338220154167,0.174
0.492529149786601,0.174
0.492529149786601,0.176
0.49266825978889,0.176
0.49266825978889,0.178
0.493841334238955,0.178
0.493841334238955,0.18
0.494834305562884,0.18
0.494834305562884,0.182
0.495526381414109,0.182
0.495526381414109,0.184
0.495758707738918,0.184
0.495758707738918,0.186
0.496026768039975,0.186
0.496026768039975,0.188
0.496680939848177,0.188
0.496680939848177,0.19
0.49831576104916,0.19
0.49831576104916,0.192
0.498453108632246,0.192
0.498453108632246,0.194
0.498794445819021,0.194
0.498794445819021,0.196
0.499691194239724,0.196
0.499691194239724,0.198
0.500771962976432,0.198
0.500771962976432,0.2
0.50119313336693,0.2
0.50119313336693,0.202
0.503029755340721,0.202
0.503029755340721,0.204
0.503675574874743,0.204
0.503675574874743,0.206
0.503728679165674,0.206
0.503728679165674,0.208
0.505320880902297,0.208
0.505320880902297,0.21
0.50574990113109,0.21
0.50574990113109,0.212
0.508756429638677,0.212
0.508756429638677,0.214
0.509098854611195,0.214
0.509098854611195,0.216
0.509295111680722,0.216
0.509295111680722,0.218
0.510424534017951,0.218
0.510424534017951,0.22
0.511283635066122,0.22
0.511283635066122,0.222
0.511514355341383,0.222
0.511514355341383,0.224
0.513972477873576,0.224
0.513972477873576,0.226
0.514170319711632,0.226
0.514170319711632,0.228
0.51581878409335,0.228
0.51581878409335,0.23
0.516354960971425,0.23
0.516354960971425,0.232
0.516391259080869,0.232
0.516391259080869,0.234
0.516680560882705,0.234
0.516680560882705,0.236
0.518468458591151,0.236
0.518468458591151,0.238
0.518876898564321,0.238
0.518876898564321,0.24
0.520727433886763,0.24
0.520727433886763,0.242
0.521121932591132,0.242
0.521121932591132,0.244
0.522243430670455,0.244
0.522243430670455,0.246
0.522942877167808,0.246
0.522942877167808,0.248
0.524111606325598,0.248
0.524111606325598,0.25
0.52546607702908,0.25
0.52546607702908,0.252
0.527013367994941,0.252
0.527013367994941,0.254
0.527494676141822,0.254
0.527494676141822,0.256
0.527793676182088,0.256
0.527793676182088,0.258
0.531218916886907,0.258
0.531218916886907,0.26
0.532558537487658,0.26
0.532558537487658,0.262
0.533444491509436,0.262
0.533444491509436,0.264
0.534273473130514,0.264
0.534273473130514,0.266
0.53555694431523,0.266
0.53555694431523,0.268
0.536032750100651,0.268
0.536032750100651,0.27
0.536142131316222,0.27
0.536142131316222,0.272
0.536163394214037,0.272
0.536163394214037,0.274
0.537182349008414,0.274
0.537182349008414,0.276
0.537934671443917,0.276
0.537934671443917,0.278
0.538013363061681,0.278
0.538013363061681,0.28
0.540426816509329,0.28
0.540426816509329,0.282
0.540548900732625,0.282
0.540548900732625,0.284
0.540664937468483,0.284
0.540664937468483,0.286
0.541391050949435,0.286
0.541391050949435,0.288
0.541534574292043,0.288
0.541534574292043,0.29
0.543461002256072,0.29
0.543461002256072,0.292
0.54450357004041,0.292
0.54450357004041,0.294
0.545388461828444,0.294
0.545388461828444,0.296
0.545928246746449,0.296
0.545928246746449,0.298
0.546010302393585,0.298
0.546010302393585,0.3
0.54705813669729,0.3
0.54705813669729,0.302
0.549238895254998,0.302
0.549238895254998,0.304
0.550032883748692,0.304
0.550032883748692,0.306
0.552968641692419,0.306
0.552968641692419,0.308
0.553229812735101,0.308
0.553229812735101,0.31
0.553278331662582,0.31
0.553278331662582,0.312
0.55384400499423,0.312
0.55384400499423,0.314
0.556745878571075,0.314
0.556745878571075,0.316
0.556865800139233,0.316
0.556865800139233,0.318
0.557535020185794,0.318
0.557535020185794,0.32
0.557569669592006,0.32
0.557569669592006,0.322
0.558412147038191,0.322
0.558412147038191,0.324
0.561055783549969,0.324
0.561055783549969,0.326
0.561152649202421,0.326
0.561152649202421,0.328
0.562309455365463,0.328
0.562309455365463,0.33
0.562547167528452,0.33
0.562547167528452,0.332
0.564756377253282,0.332
0.564756377253282,0.334
0.565715268608694,0.334
0.565715268608694,0.336
0.566292389986543,0.336
0.566292389986543,0.338
0.567862481805902,0.338
0.567862481805902,0.34
0.56984399699842,0.34
0.56984399699842,0.342
0.570375699605099,0.342
0.570375699605099,0.344
0.571434836313325,0.344
0.571434836313325,0.346
0.571808270298965,0.346
0.571808270298965,0.348
0.571928522230853,0.348
0.571928522230853,0.35
0.573364325534009,0.35
0.573364325534009,0.352
0.57533303326854,0.352
0.57533303326854,0.354
0.577895651036072,0.354
0.577895651036072,0.356
0.578929955112781,0.356
0.578929955112781,0.358
0.578971414781063,0.358
0.578971414781063,0.36
0.580358095759568,0.36
0.580358095759568,0.362
0.580537711655163,0.362
0.580537711655163,0.364
0.580558766899427,0.364
0.580558766899427,0.366
0.581405922692522,0.366
0.581405922692522,0.368
0.583089159410939,0.368
0.583089159410939,0.37
0.583486306330513,0.37
0.583486306330513,0.372
0.583582600441706,0.372
0.583582600441706,0.374
0.587885050787246,0.374
0.587885050787246,0.376
0.59143509964494,0.376
0.59143509964494,0.378
0.591898094174424,0.378
0.591898094174424,0.38
0.593051330165918,0.38
0.593051330165918,0.382
0.595285487485824,0.382
0.595285487485824,0.384
0.597047676369539,0.384
0.597047676369539,0.386
0.597241248610611,0.386
0.597241248610611,0.388
0.599645206130687,0.388
0.599645206130687,0.39
0.600730035088534,0.39
0.600730035088534,0.392
0.600840533590058,0.392
0.600840533590058,0.394
0.601576950319268,0.394
0.601576950319268,0.396
0.602791043981285,0.396
0.602791043981285,0.398
0.603898291984572,0.398
0.603898291984572,0.4
0.604628911970353,0.4
0.604628911970353,0.402
0.604797013127454,0.402
0.604797013127454,0.404
0.60527058077804,0.404
0.60527058077804,0.406
0.605418806732323,0.406
0.605418806732323,0.408
0.605911527375678,0.408
0.605911527375678,0.41
0.606872776179352,0.41
0.606872776179352,0.412
0.608038772626859,0.412
0.608038772626859,0.414
0.608157383913075,0.414
0.608157383913075,0.416
0.608349048501939,0.416
0.608349048501939,0.418
0.6088684963823,0.418
0.6088684963823,0.42
0.610099143943937,0.42
0.610099143943937,0.422
0.610812013987352,0.422
0.610812013987352,0.424
0.611041390869462,0.424
0.611041390869462,0.426
0.612765653503654,0.426
0.612765653503654,0.428
0.612782060518076,0.428
0.612782060518076,0.43
0.612782359315767,0.43
0.612782359315767,0.432
0.613366788005262,0.432
0.613366788005262,0.434
0.614066071996802,0.434
0.614066071996802,0.436
0.615507663232294,0.436
0.615507663232294,0.438
0.615552342972842,0.438
0.615552342972842,0.44
0.617209750374093,0.44
0.617209750374093,0.442
0.617745924565315,0.442
0.617745924565315,0.444
0.618755349295982,0.444
0.618755349295982,0.446
0.619167517070957,0.446
0.619167517070957,0.448
0.619574612796291,0.448
0.619574612796291,0.45
0.620699462623401,0.45
0.620699462623401,0.452
0.62134381951061,0.452
0.62134381951061,0.454
0.621394112059638,0.454
0.621394112059638,0.456
0.62146473532037,0.456
0.62146473532037,0.458
0.621544388562186,0.458
0.621544388562186,0.46
0.624571124254512,0.46
0.624571124254512,0.462
0.626652535058792,0.462
0.626652535058792,0.464
0.6274939349685,0.464
0.6274939349685,0.466
0.628991970926781,0.466
0.628991970926781,0.468
0.629998320578536,0.468
0.629998320578536,0.47
0.630441669565219,0.47
0.630441669565219,0.472
0.63181455293193,0.472
0.63181455293193,0.474
0.632877681991542,0.474
0.632877681991542,0.476
0.633171801475263,0.476
0.633171801475263,0.478
0.639166207191645,0.478
0.639166207191645,0.48
0.641128369653654,0.48
0.641128369653654,0.482
0.641581414761193,0.482
0.641581414761193,0.484
0.642917408785744,0.484
0.642917408785744,0.486
0.642990480726127,0.486
0.642990480726127,0.488
0.6432360654206,0.488
0.6432360654206,0.49
0.645256844917669,0.49
0.645256844917669,0.492
0.645523708894732,0.492
0.645523708894732,0.494
0.645706619627001,0.494
0.645706619627001,0.496
0.645787810035695,0.496
0.645787810035695,0.498
0.646251839457957,0.498
0.646251839457957,0.5
0.65011243205089,0.5
0.65011243205089,0.502
0.65029214447651,0.502
0.65029214447651,0.504
0.650312310187764,0.504
0.650312310187764,0.506
0.650731173478875,0.506
0.650731173478875,0.508
0.651097324921576,0.508
0.651097324921576,0.51
0.65201129777301,0.51
0.65201129777301,0.512
0.652218420740095,0.512
0.652218420740095,0.514
0.652599067761787,0.514
0.652599067761787,0.516
0.652604899840429,0.516
0.652604899840429,0.518
0.654205270615189,0.518
0.654205270615189,0.52
0.655065937673161,0.52
0.655065937673161,0.522
0.655760074570601,0.522
0.655760074570601,0.524
0.656166445970431,0.524
0.656166445970431,0.526
0.656421107417096,0.526
0.656421107417096,0.528
0.656557009102787,0.528
0.656557009102787,0.53
0.657325653155609,0.53
0.657325653155609,0.532
0.657660750721579,0.532
0.657660750721579,0.534
0.658921508564511,0.534
0.658921508564511,0.536
0.659313975556491,0.536
0.659313975556491,0.538
0.65983741759194,0.538
0.65983741759194,0.54
0.661246663330178,0.54
0.661246663330178,0.542
0.662732389176365,0.542
0.662732389176365,0.544
0.663033269810033,0.544
0.663033269810033,0.546
0.66310654935962,0.546
0.66310654935962,0.548
0.663129137641598,0.548
0.663129137641598,0.55
0.663383517554885,0.55
0.663383517554885,0.552
0.665652785902361,0.552
0.665652785902361,0.554
0.665909488845208,0.554
0.665909488845208,0.556
0.666155531913516,0.556
0.666155531913516,0.558
0.667105165917969,0.558
0.667105165917969,0.56
0.668994296101999,0.56
0.668994296101999,0.562
0.669886839964462,0.562
0.669886839964462,0.564
0.670879885973061,0.564
0.670879885973061,0.566
0.673447006924773,0.566
0.673447006924773,0.568
0.673489372424235,0.568
0.673489372424235,0.57
0.675634189202908,0.57
0.675634189202908,0.572
0.677111624914198,0.572
0.677111624914198,0.574
0.678268913528542,0.574
0.678268913528542,0.576
0.679399546863334,0.576
0.679399546863334,0.578
0.679450714126917,0.578
0.679450714126917,0.58
0.679849679783498,0.58
0.679849679783498,0.582
0.680965983234019,0.582
0.680965983234019,0.584
0.681122276898399,0.584
0.681122276898399,0.586
0.682688752646954,0.586
0.682688752646954,0.588
0.683897158429478,0.588
0.683897158429478,0.59
0.684141433092937,0.59
0.684141433092937,0.592
0.685885696198869,0.592
0.685885696198869,0.594
0.686562973923903,0.594
0.686562973923903,0.596
0.686657276726082,0.596
0.686657276726082,0.598
0.687097562033951,0.598
0.687097562033951,0.6
0.687868879817874,0.6
0.687868879817874,0.602
0.688942660499459,0.602
0.688942660499459,0.604
0.689286030675488,0.604
0.689286030675488,0.606
0.69016220192987,0.606
0.69016220192987,0.608
0.690957886563689,0.608
0.690957886563689,0.61
0.692685204459583,0.61
0.692685204459583,0.612
0.693251923364436,0.612
0.693251923364436,0.614
0.695701373841712,0.614
0.695701373841712,0.616
0.695763798745963,0.616
0.695763798745963,0.618
0.695994412452982,0.618
0.695994412452982,0.62
0.696061319309432,0.62
0.696061319309432,0.622
0.696352874466646,0.622
0.696352874466646,0.624
0.697399194370693,0.624
0.697399194370693,0.626
0.697683549186018,0.626
0.697683549186018,0.628
0.698635876249683,0.628
0.698635876249683,0.63
0.699054498760454,0.63
0.699054498760454,0.632
0.700154073485342,0.632
0.700154073485342,0.634
0.700419036424409,0.634
0.700419036424409,0.636
0.703217665322018,0.636
0.703217665322018,0.638
0.70338759730819,0.638
0.70338759730819,0.64
0.707362417927044,0.64
0.707362417927044,0.642
0.708618398439995,0.642
0.708618398439995,0.644
0.709369778737644,0.644
0.709369778737644,0.646
0.715305644882452,0.646
0.715305644882452,0.648
0.717639781677905,0.648
0.717639781677905,0.65
0.717909303754991,0.65
0.717909303754991,0.652
0.720011470097117,0.652
0.720011470097117,0.654
0.722637210151689,0.654
0.722637210151689,0.656
0.72341474577493,0.656
0.72341474577493,0.658
0.724533642021934,0.658
0.724533642021934,0.66
0.724865124648384,0.66
0.724865124648384,0.662
0.725789597334152,0.662
0.725789597334152,0.664
0.72579176174802,0.664
0.72579176174802,0.666
0.726269761682451,0.666
0.726269761682451,0.668
0.726350176028604,0.668
0.726350176028604,0.67
0.72705892340851,0.67
0.72705892340851,0.672
0.728592221807112,0.672
0.728592221807112,0.674
0.728978687361824,0.674
0.728978687361824,0.676
0.731243272787794,0.676
0.731243272787794,0.678
0.731428745826609,0.678
0.731428745826609,0.68
0.731485393408538,0.68
0.731485393408538,0.682
0.731963101765377,0.682
0.731963101765377,0.684
0.732097566737353,0.684
0.732097566737353,0.686
0.732703060429111,0.686
0.732703060429111,0.688
0.734277692804232,0.688
0.734277692804232,0.69
0.734831167326061,0.69
0.734831167326061,0.692
0.735646329303466,0.692
0.735646329303466,0.694
0.736165389356231,0.694
0.736165389356231,0.696
0.736611091677437,0.696
0.736611091677437,0.698
0.739247425636074,0.698
0.739247425636074,0.7
0.74085577026836,0.7
0.74085577026836,0.702
0.741629185617992,0.702
0.741629185617992,0.704
0.74336755572494,0.704
0.74336755572494,0.706
0.743391288268195,0.706
0.743391288268195,0.708
0.745897533831001,0.708
0.745897533831001,0.71
0.746705623101451,0.71
0.746705623101451,0.712
0.746965996041856,0.712
0.746965996041856,0.714
0.749154207124748,0.714
0.749154207124748,0.716
0.749279295908834,0.716
0.749279295908834,0.718
0.750194714101434,0.718
0.750194714101434,0.72
0.750478294454538,0.72
0.750478294454538,0.722
0.750683176801836,0.722
0.750683176801836,0.724
0.75113770219103,0.724
0.75113770219103,0.726
0.751475001496536,0.726
0.751475001496536,0.728
0.751783312860149,0.728
0.751783312860149,0.73
0.753282776560165,0.73
0.753282776560165,0.732
0.754177668243059,0.732
0.754177668243059,0.734
0.75430693136917,0.734
0.75430693136917,0.736
0.755710453263986,0.736
0.755710453263986,0.738
0.756543284264463,0.738
0.756543284264463,0.74
0.75811221008034,0.74
0.75811221008034,0.742
0.759152185616175,0.742
0.759152185616175,0.744
0.759727688031831,0.744
0.759727688031831,0.746
0.760859336476122,0.746
0.760859336476122,0.748
0.761740512347379,0.748
0.761740512347379,0.75
0.762133578687489,0.75
0.762133578687489,0.752
0.762372910657721,0.752
0.762372910657721,0.754
0.766962548588487,0.754
0.766962548588487,0.756
0.76754962381203,0.756
0.76754962381203,0.758
0.768571426324314,0.758
0.768571426324314,0.76
0.769964433143472,0.76
0.769964433143472,0.762
0.77070909597015,0.762
0.77070909597015,0.764
0.771261990711642,0.764
0.771261990711642,0.766
0.774713040297783,0.766
0.774713040297783,0.768
0.775435191820743,0.768
0.775435191820743,0.77
0.778183696291778,0.77
0.778183696291778,0.772
0.779769368246653,0.772
0.779769368246653,0.774
0.779781424630461,0.774
0.779781424630461,0.776
0.78194810435686,0.776
0.78194810435686,0.778
0.782129392012908,0.778
0.782129392012908,0.78
0.782596352331567,0.78
0.782596352331567,0.782
0.783618700280358,0.782
0.783618700280358,0.784
0.786810125921727,0.784
0.786810125921727,0.786
0.787100058509879,0.786
0.787100058509879,0.788
0.789991204266045,0.788
0.789991204266045,0.79
0.792981850035942,0.79
0.792981850035942,0.792
0.798309228111563,0.792
0.798309228111563,0.794
0.798731336805497,0.794
0.798731336805497,0.796
0.79965979794053,0.796
0.79965979794053,0.798
0.800409255915293,0.798
0.800409255915293,0.8
0.803221708654124,0.8
0.803221708654124,0.802
0.804662692379876,0.802
0.804662692379876,0.804
0.808791415771654,0.804
0.808791415771654,0.806
0.809318819050159,0.806
0.809318819050159,0.808
0.80975299837449,0.808
0.80975299837449,0.81
0.811380149826991,0.81
0.811380149826991,0.812
0.814000374153425,0.812
0.814000374153425,0.814
0.8151901560109,0.814
0.8151901560109,0.816
0.815614556044944,0.816
0.815614556044944,0.818
0.820675450399751,0.818
0.820675450399751,0.82
0.821267300040327,0.82
0.821267300040327,0.822
0.82311732603537,0.822
0.82311732603537,0.824
0.823468536871556,0.824
0.823468536871556,0.826
0.824459694121953,0.826
0.824459694121953,0.828
0.826197902081011,0.828
0.826197902081011,0.83
0.828708965208957,0.83
0.828708965208957,0.832
0.836233281265752,0.832
0.836233281265752,0.834
0.838413877723685,0.834
0.838413877723685,0.836
0.838483758772649,0.836
0.838483758772649,0.838
0.842093068450916,0.838
0.842093068450916,0.84
0.842326079506299,0.84
0.842326079506299,0.842
0.843339413499915,0.842
0.843339413499915,0.844
0.845189474127353,0.844
0.845189474127353,0.846
0.850557627312033,0.846
0.850557627312033,0.848
0.850724801622588,0.848
0.850724801622588,0.85
0.853936780474251,0.85
0.853936780474251,0.852
0.853956476963625,0.852
0.853956476963625,0.854
0.854055948588378,0.854
0.854055948588378,0.856
0.856931590048558,0.856
0.856931590048558,0.858
0.858817881052145,0.858
0.858817881052145,0.86
0.859580289869195,0.86
0.859580289869195,0.862
0.859659400297162,0.862
0.859659400297162,0.864
0.860943814858809,0.864
0.860943814858809,0.866
0.862983805932858,0.866
0.862983805932858,0.868
0.863946037774963,0.868
0.863946037774963,0.87
0.865005471317609,0.87
0.865005471317609,0.872
0.866271613191671,0.872
0.866271613191671,0.874
0.866579046313637,0.874
0.866579046313637,0.876
0.869854764972732,0.876
0.869854764972732,0.878
0.871019574270877,0.878
0.871019574270877,0.88
0.87284496186856,0.88
0.87284496186856,0.882
0.873796048010987,0.882
0.873796048010987,0.884
0.874755999426537,0.884
0.874755999426537,0.886
0.875110451945448,0.886
0.875110451945448,0.888
0.875472691209502,0.888
0.875472691209502,0.89
0.878850950735375,0.89
0.878850950735375,0.892
0.887069288134951,0.892
0.887069288134951,0.894
0.889047172114154,0.894
0.889047172114154,0.896
0.889578560871719,0.896
0.889578560871719,0.898
0.891314464507959,0.898
0.891314464507959,0.9
0.895400739941385,0.9
0.895400739941385,0.902
0.900230545860732,0.902
0.900230545860732,0.904
0.902341508619094,0.904
0.902341508619094,0.906
0.907412111788733,0.906
0.907412111788733,0.908
0.909413271436663,0.908
0.909413271436663,0.91
0.912110552197709,0.91
0.912110552197709,0.912
0.916004278634533,0.912
0.916004278634533,0.914
0.916449983067049,0.914
0.916449983067049,0.916
0.922168433850017,0.916
0.922168433850017,0.918
0.924937253244694,0.918
0.924937253244694,0.92
0.927096743986262,0.92
0.927096743986262,0.922
0.927756574618168,0.922
0.927756574618168,0.924
0.93103310796183,0.924
0.93103310796183,0.926
0.943047581899023,0.926
0.943047581899023,0.928
0.946279737189966,0.928
0.946279737189966,0.93
0.948645978258763,0.93
0.948645978258763,0.932
0.94869370830956,0.932
0.94869370830956,0.934
0.95786078065379,0.934
0.95786078065379,0.936
0.965412246599688,0.936
0.965412246599688,0.938
0.968987776212572,0.938
0.968987776212572,0.94
0.976427596155644,0.94
0.976427596155644,0.942
0.976464893363842,0.942
0.976464893363842,0.944
0.976678011879245,0.944
0.976678011879245,0.946
0.980189522591964,0.946
0.980189522591964,0.948
0.980404289079087,0.948
0.980404289079087,0.95
0.994080801260237,0.95
0.994080801260237,0.952
1.00170767574606,0.952
1.00170767574606,0.954
1.00408475955949,0.954
1.00408475955949,0.956
1.00546373692008,0.956
1.00546373692008,0.958
1.01546495389049,0.958
1.01546495389049,0.96
1.01621611540502,0.96
1.01621611540502,0.962
1.02574235135936,0.962
1.02574235135936,0.964
1.03463972573968,0.964
1.03463972573968,0.966
1.05040045163941,0.966
1.05040045163941,0.968
1.05127215426614,0.968
1.05127215426614,0.97
1.05740307518874,0.97
1.05740307518874,0.972
1.06346863434045,0.972
1.06346863434045,0.974
1.07150521782079,0.974
1.07150521782079,0.976
1.07813902625473,0.976
1.07813902625473,0.978
1.08870485898757,0.978
1.08870485898757,0.98
1.1203206047925,0.98
1.1203206047925,0.982
1.12371974458819,0.982
1.12371974458819,0.984
1.1373596112179,0.984
1.1373596112179,0.986
1.16175423380817,0.986
1.16175423380817,0.988
1.18056560688291,0.988
1.18056560688291,0.99
1.20136815680872,0.99
1.20136815680872,0.992
1.22723562203483,0.992
1.22723562203483,0.994
1.24359317778598,0.994
1.24359317778598,0.996
1.27771814086166,0.996
1.27771814086166,0.998
1.39935974412206,0.998
1.39935974412206,1
Inf,1

